Reanalysis of c-type RR Lyrae Variable BE Dor, Period Modulations and Possible Mechanism

We reanalyzed the c-type RR Lyrae star BE Dor (MACHO 5.4644.8, OGLE-LMC-RRLYR-06002) that had been discovered to show cyclic period changes. The photometric data of several sky surveys (DASCH, MACHO, OGLE, ASAS-SN, and TESS) were used for analyses. The O-C diagram and pulsation period obtained from Fourier analysis show significant period modulations in BE Dor. However, different from the previous viewpoint, the changes are quasi-periodic and abrupt. Therefore, the light-travel time effect caused by the companion motion cannot explain the changes. Noting a same subtype star KIC 9453114 with similar phenomena has a high macroturbulent velocity, and the degree of O-C changes seem to be positively correlated with these velocities, we consider that the mechanism leading to period modulation should be caused by the interaction between turbulent convection and magnetic field activity in the ionization zone, i.e., the viewpoint of Stothers. It may not explain the general Blazhko effect but should explain such period modulations in BE Dor and those other c-type RR Lyrae stars. We hope our discoveries and viewpoints can provide some information and inspiration for relevant research.

==> Fig10_Supplementarydata_Part1_KIC9453114.dat <==
Max(BJD-2454833)  Epoch   O-C (d)   error (d)
120.99090386  -2149  -0.07494324   0.00138850  
122.08852557  -2146  -0.07532365   0.00163672  
123.18910166  -2143  -0.07274967   0.00182005  
124.28745216  -2140  -0.07240128   0.00177943  
125.38373900  -2137  -0.07411655   0.00224980  
126.48222936  -2134  -0.07362830   0.00290466  
127.57423614  -2131  -0.07962364   0.00248251  
129.04367514  -2127  -0.07418745   0.00248420  
131.97291194  -2119  -0.07295629   0.00133617  
133.07205344  -2116  -0.07181689   0.00179903  
134.16981963  -2113  -0.07205282   0.00227590  
135.26768664  -2110  -0.07218792   0.00235936  
136.36470087  -2107  -0.07317581   0.00228766  
137.46177146  -2104  -0.07410733   0.00212439  
138.56143163  -2101  -0.07244927   0.00131689  
139.65936935  -2098  -0.07251366   0.00102372  
140.75934471  -2095  -0.07054041   0.00120448  
141.85661680  -2092  -0.07127043   0.00188030  
142.95265644  -2089  -0.07323291   0.00194355  
144.05446124  -2086  -0.06943022   0.00212169  
145.15146216  -2083  -0.07043141   0.00145273  
146.24808000  -2080  -0.07181568   0.00137683  
147.71320838  -2076  -0.07069012   0.00097405  
148.81209662  -2073  -0.06980399   0.00079066  
149.91084723  -2070  -0.06905549   0.00138970  
151.00876121  -2067  -0.06914362   0.00255107  
152.10614932  -2064  -0.06975762   0.00327507  
153.20433697  -2061  -0.06957209   0.00247302  
154.30300746  -2058  -0.06890371   0.00172604  
155.40063273  -2055  -0.06928055   0.00148222  
156.49832895  -2052  -0.06958644   0.00171227  
157.59762515  -2049  -0.06829236   0.00102174  
158.69640886  -2046  -0.06751076   0.00142560  
159.79371373  -2043  -0.06820800   0.00211574  
160.89314630  -2040  -0.06677754   0.00214651  
161.99076911  -2037  -0.06715684   0.00167691  
163.08896723  -2034  -0.06696083   0.00146426  
164.18568166  -2031  -0.06824852   0.00132021  
170.41023464  -2014  -0.06570751   0.00333611  
171.50914879  -2011  -0.06479546   0.00303437  
172.60748579  -2008  -0.06446057   0.00212776  
173.70520750  -2005  -0.06474098   0.00106873  
174.80197114  -2002  -0.06597945   0.00118291  
175.90018605  -1999  -0.06576666   0.00106141  
176.99780459  -1996  -0.06615023   0.00121862  
178.09633065  -1993  -0.06562627   0.00191366  
179.19811053  -1990  -0.06184851   0.00208494  
180.29460003  -1987  -0.06336112   0.00218245  
182.48765944  -1981  -0.06630594   0.00167972  
184.68739866  -1975  -0.06257094   0.00131355  
185.78393519  -1972  -0.06403652   0.00176175  
186.88218162  -1969  -0.06379220   0.00255168  
187.98163427  -1966  -0.06234166   0.00254325  
189.08065580  -1963  -0.06132225   0.00224130  
190.17905337  -1960  -0.06092679   0.00164393  
191.27607691  -1957  -0.06190536   0.00092534  
192.37324237  -1954  -0.06274201   0.00133058  
193.47230578  -1951  -0.06168071   0.00139068  
194.56993662  -1948  -0.06205198   0.00111483  
195.66734409  -1945  -0.06264663   0.00106780  
196.76652839  -1942  -0.06146444   0.00145342  
198.23298563  -1938  -0.05901002   0.00167997  
199.32993903  -1935  -0.06005873   0.00146965  
200.42576613  -1932  -0.06223374   0.00161217  
201.52462575  -1929  -0.06137623   0.00162766  
202.62589390  -1926  -0.05811020   0.00200680  
203.72188314  -1923  -0.06012307   0.00164434  
204.81983334  -1920  -0.06017498   0.00152369  
205.92112502  -1917  -0.05688541   0.00171629  
207.01802150  -1914  -0.05799105   0.00198274  
208.11508182  -1911  -0.05893283   0.00212929  
209.21178800  -1908  -0.06022877   0.00188592  
210.30950040  -1905  -0.06051848   0.00134622  
211.40894445  -1902  -0.05907654   0.00126137  
212.50703225  -1899  -0.05899085   0.00150516  
213.60509950  -1896  -0.05892572   0.00114620  
214.70444975  -1893  -0.05757758   0.00089642  
215.80521638  -1890  -0.05481306   0.00162130  
216.89987361  -1887  -0.05815794   0.00198369  
217.99785602  -1884  -0.05817764   0.00161822  
219.46276697  -1880  -0.05726951   0.00143901  
220.56213547  -1877  -0.05590312   0.00194255  
221.65852985  -1874  -0.05751086   0.00225086  
222.75920976  -1871  -0.05483306   0.00310470  
223.85672031  -1868  -0.05532462   0.00235158  
225.32024704  -1864  -0.05580070   0.00234744  
226.41771336  -1861  -0.05633649   0.00203796  
227.51633397  -1858  -0.05571799   0.00114851  
228.61312379  -1855  -0.05693029   0.00116148  
230.07662704  -1851  -0.05742985   0.00124396  
231.90775312  -1846  -0.05630729   0.00116810  
233.00624461  -1843  -0.05581792   0.00223775  
234.10355317  -1840  -0.05651147   0.00279607  
235.20360039  -1837  -0.05446636   0.00278186  
236.30161152  -1834  -0.05445734   0.00143848  
237.39852101  -1831  -0.05554997   0.00128761  
238.49679627  -1828  -0.05527682   0.00084252  
239.59518145  -1825  -0.05489375   0.00116887  
240.69264551  -1822  -0.05543180   0.00245358  
241.79161257  -1819  -0.05446686   0.00277207  
242.88919751  -1816  -0.05488403   0.00276072  
244.35448644  -1812  -0.05359791   0.00214769  
245.45209232  -1809  -0.05399414   0.00111822  
246.55009712  -1806  -0.05399145   0.00087362  
247.64744032  -1803  -0.05465036   0.00130054  
248.74546474  -1800  -0.05462806   0.00183976  
249.84294588  -1797  -0.05514904   0.00328310  
250.94079097  -1794  -0.05530606   0.00323246  
252.04039238  -1791  -0.05370676   0.00334884  
253.13918074  -1788  -0.05292051   0.00247798  
254.23927548  -1785  -0.05082788   0.00163672  
255.70016586  -1781  -0.05394031   0.00123963  
257.53165415  -1776  -0.05245554   0.00184459  
260.82360781  -1767  -0.05450822   0.00303492  
261.92336400  -1764  -0.05275414   0.00202838  
263.02174729  -1761  -0.05237297   0.00172065  
264.11996572  -1758  -0.05215665   0.00225203  
265.21873626  -1755  -0.05138822   0.00209000  
266.31664695  -1752  -0.05147964   0.00196930  
267.41072398  -1749  -0.05540472   0.00279996  
268.51107578  -1746  -0.05305503   0.00207526  
269.60917410  -1743  -0.05295883   0.00154500  
270.70877054  -1740  -0.05136450   0.00136585  
272.17120332  -1736  -0.05293453   0.00216176  
273.27125646  -1733  -0.05088351   0.00203068  
274.36952839  -1730  -0.05061369   0.00164025  
275.46682888  -1727  -0.05131531   0.00186006  
276.56526458  -1724  -0.05088173   0.00231759  
277.66160418  -1721  -0.05254424   0.00209444  
278.75965941  -1718  -0.05249111   0.00164544  
279.85926548  -1715  -0.05088716   0.00231057  
281.32277331  -1711  -0.05138215   0.00233208  
282.78679756  -1707  -0.05136071   0.00144830  
283.88558196  -1704  -0.05057843   0.00117048  
284.98518548  -1701  -0.04897701   0.00190021  
286.08760810  -1698  -0.04455651   0.00254665  
287.54563924  -1694  -0.05052818   0.00329117  
288.64559968  -1691  -0.04856986   0.00392281  
289.74155229  -1688  -0.05061936   0.00331244  
291.20413660  -1684  -0.05203786   0.00155349  
292.67008632  -1680  -0.05009096   0.00190990  
293.76918532  -1677  -0.04899407   0.00261662  
294.86762595  -1674  -0.04855555   0.00309391  
295.96570526  -1671  -0.04847835   0.00312192  
297.06526927  -1668  -0.04691646   0.00332965  
298.16300544  -1665  -0.04718240   0.00338919  
299.26054943  -1662  -0.04764052   0.00269640  
300.35621401  -1659  -0.04997805   0.00155121  
301.45546040  -1656  -0.04873377   0.00205699  
302.92113296  -1652  -0.04706403   0.00273253  
304.01945333  -1649  -0.04674577   0.00367539  
305.11884923  -1646  -0.04535199   0.00406896  
306.21463406  -1643  -0.04756927   0.00371744  
307.31116703  -1640  -0.04903841   0.00352202  
308.40808748  -1637  -0.05012007   0.00415561  
309.50650068  -1634  -0.04970899   0.00261698  
310.60644018  -1631  -0.04777160   0.00331182  
311.70764072  -1628  -0.04457317   0.00426558  
312.80597115  -1625  -0.04424485   0.00526074  
313.90437853  -1622  -0.04383958   0.00502241  
314.99965125  -1619  -0.04656897   0.00435971  
316.09751556  -1616  -0.04670678   0.00435253  
317.19398554  -1613  -0.04823891   0.00414533  
318.29157212  -1610  -0.04865444   0.00378656  
319.38961458  -1607  -0.04861409   0.00343137  
320.49052458  -1604  -0.04570621   0.00352844  
322.69120545  -1598  -0.04102956   0.00284780  
324.88171623  -1592  -0.04652300   0.00432338  
325.97931905  -1589  -0.04692229   0.00373923  
327.07579332  -1586  -0.04845014   0.00361867  
328.17474664  -1583  -0.04749893   0.00310399  
329.27510328  -1580  -0.04514440   0.00259500  
330.37522880  -1577  -0.04302100   0.00257959  
331.47287118  -1574  -0.04338072   0.00210910  
332.57225676  -1571  -0.04199726   0.00270770  
333.66734770  -1568  -0.04490843   0.00339879  
334.76379372  -1565  -0.04646452   0.00347630  
335.86060102  -1562  -0.04765933   0.00263419  
336.96007251  -1559  -0.04618996   0.00245144  
338.05915136  -1556  -0.04511321   0.00196794  
339.15921225  -1553  -0.04305444   0.00172690  
340.62329247  -1549  -0.04297703   0.00187176  
341.72167611  -1546  -0.04259550   0.00260253  
342.81677844  -1543  -0.04549529   0.00288882  
343.91497206  -1540  -0.04530378   0.00344478  
345.01349217  -1537  -0.04478578   0.00272434  
346.11128674  -1534  -0.04499332   0.00289093  
347.20913144  -1531  -0.04515073   0.00253087  
348.30974732  -1528  -0.04253696   0.00184386  
353.06649784  -1515  -0.04379560   0.00246937  
354.16488210  -1512  -0.04341346   0.00292757  
355.26346090  -1509  -0.04283677   0.00241698  
356.36234473  -1506  -0.04195504   0.00217405  
357.46036694  -1503  -0.04193495   0.00212830  
358.55666756  -1500  -0.04363644   0.00275520  
359.65403329  -1497  -0.04427282   0.00312602  
360.75489249  -1494  -0.04141573   0.00344197  
361.85093189  -1491  -0.04337845   0.00290103  
362.94968531  -1488  -0.04262714   0.00357082  
364.04834881  -1485  -0.04196575   0.00289760  
365.14679099  -1482  -0.04152568   0.00277142  
366.24324138  -1479  -0.04307741   0.00222377  
367.34440698  -1476  -0.03991392   0.00262196  
368.43927251  -1473  -0.04305050   0.00240924  
369.54058497  -1470  -0.03974015   0.00196626  
370.63541372  -1467  -0.04291351   0.00177391  
371.73450027  -1464  -0.04182908   0.00187925  
372.83372584  -1461  -0.04060562   0.00140010  
374.29699671  -1457  -0.04133756   0.00176530  
375.39318790  -1454  -0.04314849   0.00228931  
376.49212796  -1451  -0.04221054   0.00326423  
377.58919509  -1448  -0.04314552   0.00346311  
378.68809150  -1445  -0.04225122   0.00477777  
379.79011798  -1442  -0.03822685   0.00378947  
380.88815803  -1439  -0.03818892   0.00335262  
381.98629336  -1436  -0.03805569   0.00263821  
383.44783564  -1432  -0.04051623   0.00298660  
384.91321543  -1428  -0.03913926   0.00416125  
386.01446240  -1425  -0.03589440   0.00482719  
387.47111490  -1421  -0.04324471   0.00495261  
388.57171175  -1418  -0.04064998   0.00417379  
389.67332913  -1415  -0.03703471   0.00273465  
390.77060098  -1412  -0.03776498   0.00173312  
391.86925873  -1409  -0.03710934   0.00151738  
392.96565435  -1406  -0.03871583   0.00270684  
394.06247135  -1403  -0.03990094   0.00425514  
395.16028183  -1400  -0.04009257   0.00582624  
396.25747502  -1397  -0.04090150   0.00599510  
399.18948712  -1389  -0.03689502   0.00254821  
402.48252051  -1380  -0.03786797   0.00290599  
403.58068971  -1377  -0.03770088   0.00363337  
404.68032492  -1374  -0.03606778   0.00411457  
405.77762839  -1371  -0.03676643   0.00345006  
406.87521475  -1368  -0.03718218   0.00256666  
407.97258896  -1365  -0.03781008   0.00211943  
409.07060800  -1362  -0.03779315   0.00280384  
410.17022015  -1359  -0.03618311   0.00302102  
411.27054812  -1356  -0.03385725   0.00294061  
412.36796474  -1353  -0.03444275   0.00290152  
413.46296005  -1350  -0.03744955   0.00282159  
414.92870750  -1346  -0.03570491   0.00256674  
416.02705977  -1343  -0.03535476   0.00168076  
417.12593099  -1340  -0.03448565   0.00113859  
418.22506344  -1337  -0.03335532   0.00131205  
419.32317793  -1334  -0.03324294   0.00214023  
420.42060716  -1331  -0.03381582   0.00300476  
421.51816754  -1328  -0.03425755   0.00318422  
422.61462703  -1325  -0.03580017   0.00311039  
423.71438243  -1322  -0.03404689   0.00201757  
424.81292584  -1319  -0.03350558   0.00147484  
425.91276934  -1316  -0.03166420   0.00104208  
427.01092959  -1313  -0.03150606   0.00154375  
428.10788469  -1310  -0.03255307   0.00126187  
429.20488176  -1307  -0.03355811   0.00186591  
430.30451378  -1304  -0.03192820   0.00252831  
431.40151786  -1301  -0.03292624   0.00195438  
432.49984498  -1298  -0.03260122   0.00177181  
433.59865392  -1295  -0.03179440   0.00178104  
434.69776869  -1292  -0.03068174   0.00182794  
435.79311609  -1289  -0.03333645   0.00156484  
436.89272394  -1286  -0.03173072   0.00235068  
438.35890167  -1282  -0.02955580   0.00279994  
439.45692300  -1279  -0.02953658   0.00324543  
440.55220294  -1276  -0.03225876   0.00347857  
441.65215358  -1273  -0.03031023   0.00240189  
444.21768322  -1266  -0.02678551   0.00211252  
445.31441563  -1263  -0.02805521   0.00209675  
446.41290197  -1260  -0.02757099   0.00276559  
447.50979916  -1257  -0.02867591   0.00169044  
448.60677227  -1254  -0.02970492   0.00244095  
449.70332269  -1251  -0.03115660   0.00250227  
450.80424918  -1248  -0.02823223   0.00280353  
451.90503453  -1245  -0.02544899   0.00315912  
453.00418514  -1242  -0.02430049   0.00361934  
454.10184432  -1239  -0.02464342   0.00300094  
455.19981539  -1236  -0.02467447   0.00328782  
456.29610950  -1233  -0.02638247   0.00275409  
457.39319289  -1230  -0.02730119   0.00214644  
458.49139685  -1227  -0.02709934   0.00254315  
459.59208948  -1224  -0.02440882   0.00302085  
460.69341483  -1221  -0.02108558   0.00268552  
461.79163203  -1218  -0.02087049   0.00224227  
462.89010069  -1215  -0.02040395   0.00211181  
463.98623045  -1212  -0.02227631   0.00324800  
465.08323987  -1209  -0.02326900   0.00209986  
466.54874194  -1205  -0.02176974   0.00234550  
467.64737695  -1202  -0.02113684   0.00270610  
468.74591115  -1199  -0.02060475   0.00161031  
469.84487346  -1196  -0.01964455   0.00121638  
470.94477096  -1193  -0.01774917   0.00151074  
472.04191412  -1190  -0.01860812   0.00253241  
473.13951003  -1187  -0.01901432   0.00253191  
474.23867566  -1184  -0.01785081   0.00164217  
476.06939231  -1179  -0.01713767   0.00113778  
477.53496739  -1175  -0.01556541   0.00172775  
479.00113130  -1171  -0.01340431   0.00263976  
480.09930351  -1168  -0.01323422   0.00311442  
481.19721273  -1165  -0.01332711   0.00309998  
482.29304549  -1162  -0.01549647   0.00276485  
483.39445593  -1159  -0.01208813   0.00235731  
484.49300421  -1156  -0.01154197   0.00186057  
485.59121001  -1153  -0.01133828   0.00189427  
486.68753767  -1150  -0.01301273   0.00154401  
487.78859009  -1147  -0.00996242   0.00135683  
488.88687649  -1144  -0.00967813   0.00187998  
489.98539347  -1141  -0.00916326   0.00300860  
491.08285225  -1138  -0.00970660   0.00302428  
492.18156725  -1135  -0.00899371   0.00236202  
493.28251738  -1132  -0.00604569   0.00260254  
494.38184947  -1129  -0.00471571   0.00178013  
495.47770485  -1126  -0.00686244   0.00185779  
496.57797425  -1123  -0.00459516   0.00215965  
497.67821243  -1120  -0.00235909   0.00182945  
498.77472584  -1117  -0.00384779   0.00232387  
499.87390822  -1114  -0.00266753   0.00218334  
500.97152124  -1111  -0.00305662   0.00214008  
502.06993881  -1108  -0.00264116   0.00260220  
503.90443823  -1103   0.00185474   0.00281602  
505.36814779  -1099   0.00156149   0.00249757  
506.46280910  -1096  -0.00177931   0.00230451  
507.56523560  -1093   0.00264507   0.00244815  
508.66463475  -1090   0.00404211   0.00268272  
509.76102021  -1087   0.00242546   0.00370533  
510.86062112  -1084   0.00402425   0.00300624  
511.95772516  -1081   0.00312619   0.00226712  
513.05843796  -1078   0.00583687   0.00205966  
514.15638633  -1075   0.00578313   0.00227529  
515.25496902  -1072   0.00636371   0.00227935  
516.35494893  -1069   0.00834151   0.00254509  
517.45324008  -1066   0.00863055   0.00286774  
518.55380469  -1063   0.01119304   0.00293543  
519.65196317  -1060   0.01134941   0.00234532  
520.74940626  -1057   0.01079039   0.00190888  
521.84799092  -1054   0.01137293   0.00177548  
522.94629680  -1051   0.01167670   0.00145945  
524.04420134  -1048   0.01157913   0.00183224  
525.14333012  -1045   0.01270580   0.00230311  
526.24164759  -1042   0.01302116   0.00252353  
527.34139578  -1039   0.01476724   0.00292274  
528.44210182  -1036   0.01747117   0.00248657  
529.54078011  -1033   0.01814734   0.00141290  
531.00456236  -1029   0.01792678   0.00088395  
532.10348013  -1026   0.01884244   0.00134102  
533.20257419  -1023   0.01993438   0.00280513  
534.30057668  -1020   0.01993476   0.00281966  
535.40039630  -1017   0.02175227   0.00235203  
536.49938830  -1014   0.02274216   0.00219849  
537.59963502  -1011   0.02498677   0.00212561  
540.16046758  -1004   0.02381439   0.00295833  
541.26161536  -1001   0.02696006   0.00113639  
542.35958066   -998   0.02692325   0.00184255  
543.45779885   -995   0.02713933   0.00201492  
544.55669400   -992   0.02803237   0.00201376  
545.65722150   -989   0.03055776   0.00196258  
546.75250724   -986   0.02784139   0.00404997  
547.85784263   -983   0.03517466   0.00342871  
548.95547644   -980   0.03480636   0.00154400  
550.06093511   -977   0.04226292   0.00242023  
551.15154041   -974   0.03486610   0.00130236  
552.25077043   -971   0.03609402   0.00144448  
553.34834172   -968   0.03566319   0.00132098  
554.44853821   -965   0.03785757   0.00109037  
555.54757207   -962   0.03888932   0.00099593  
556.64647480   -959   0.03978994   0.00137099  
557.74505368   -956   0.04036670   0.00143492  
558.84340322   -953   0.04071414   0.00133261  
559.94333071   -950   0.04263951   0.00123927  
561.04232229   -947   0.04362897   0.00121032  
562.14043923   -944   0.04374381   0.00128482  
563.23911719   -941   0.04441966   0.00151385  
564.70428372   -937   0.04558337   0.00125193  
565.80346490   -934   0.04676244   0.00141589  
567.26967552   -930   0.04897024   0.00179313  
568.73754041   -926   0.05283231   0.00404977  
569.83281303   -923   0.05010282   0.00227362  
570.93208051   -920   0.05136819   0.00169633  
572.03010158   -917   0.05138715   0.00169442  
573.12829946   -914   0.05158292   0.00183659  
574.22862766   -911   0.05390900   0.00190166  
575.32849316   -908   0.05577239   0.00169423  
576.42733394   -905   0.05661106   0.00174624  
577.52686513   -902   0.05814014   0.00193438  
578.62378631   -899   0.05705921   0.00223364  
579.72261975   -896   0.05789054   0.00186163  
580.82166893   -893   0.05893760   0.00164441  
581.91922294   -890   0.05848950   0.00155930  
583.01728993   -887   0.05855438   0.00165609  
584.48345507   -883   0.06071670   0.00146298  
585.58411662   -880   0.06337614   0.00164863  
586.68409615   -877   0.06535356   0.00220363  
587.78008766   -874   0.06334295   0.00270491  
588.87911933   -871   0.06437251   0.00212511  
589.97838765   -868   0.06563872   0.00180433  
591.07583410   -865   0.06508306   0.00177801  
592.17447972   -862   0.06572657   0.00149028  
593.27460077   -859   0.06784550   0.00148009  
594.37364287   -856   0.06888549   0.00135261  
595.47257134   -853   0.06981185   0.00158022  
596.57045984   -850   0.06969824   0.00147841  
597.66924057   -847   0.07047686   0.00185511  
599.13321417   -843   0.07044764   0.00176678  
600.96691855   -838   0.07414850   0.00180890  
602.06524000   -835   0.07446784   0.00180639  
603.16383416   -832   0.07505989   0.00151879  
604.26332009   -829   0.07654371   0.00164125  
605.36052390   -826   0.07574541   0.00167702  
606.45913607   -823   0.07635546   0.00165588  
607.55743033   -820   0.07664761   0.00150066  
608.65789098   -817   0.07910614   0.00143346  
609.75583019   -814   0.07904324   0.00145260  
610.85485745   -811   0.08006840   0.00140832  
611.95357409   -808   0.08078292   0.00154666  
613.05335185   -805   0.08255857   0.00169152  
614.15172660   -802   0.08293120   0.00188066  
615.24992179   -799   0.08312428   0.00162131  
616.34782816   -796   0.08302854   0.00133595  
617.44646726   -793   0.08366553   0.00149184  
618.54631407   -790   0.08551023   0.00171171  
619.64491738   -787   0.08611143   0.00169082  
620.74364567   -784   0.08683761   0.00173655  
622.20767527   -780   0.08686439   0.00191655  
623.30710906   -777   0.08829607   0.00213461  
624.40580390   -774   0.08898880   0.00249329  
625.50446845   -771   0.08965123   0.00259914  
626.60222392   -768   0.08940459   0.00209530  
627.70148478   -765   0.09066334   0.00180303  
628.80051470   -762   0.09169115   0.00144012  
630.99764304   -756   0.09281526   0.00151612  
632.09525069   -753   0.09242080   0.00154368  
633.19477327   -750   0.09394127   0.00177774  
634.29351384   -747   0.09467973   0.00180346  
635.39328630   -744   0.09645007   0.00185433  
636.49016820   -741   0.09532986   0.00146639  
637.58961451   -738   0.09677406   0.00146523  
638.68844015   -735   0.09759759   0.00135344  
639.78675359   -732   0.09790892   0.00136263  
640.88591805   -729   0.09907127   0.00144545  
641.98457211   -726   0.09972321   0.00191054  
643.08031467   -723   0.09746366   0.00240780  
644.18187402   -720   0.10102090   0.00259996  
645.27916766   -717   0.10031243   0.00249642  
646.37776981   -714   0.10091247   0.00180172  
647.47624811   -711   0.10138866   0.00158895  
648.57570197   -708   0.10284040   0.00163974  
649.67317751   -705   0.10231383   0.00156736  
650.77180259   -702   0.10293680   0.00131249  
651.87158911   -699   0.10472120   0.00126874  
652.96952031   -696   0.10465029   0.00158511  
654.06880465   -693   0.10593252   0.00139319  
655.53248172   -689   0.10560678   0.00180934  
656.63064406   -686   0.10576700   0.00147987  
657.72865262   -683   0.10577345   0.00137211  
658.82714023   -680   0.10625895   0.00120853  
659.92563921   -677   0.10675582   0.00156679  
661.75845468   -672   0.10956776   0.00159903  
662.85734203   -669   0.11045300   0.00193928  
663.95433970   -666   0.10944856   0.00203575  
665.05148239   -663   0.10858914   0.00216263  
666.15017975   -660   0.10928439   0.00169696  
667.24945801   -657   0.11056054   0.00156876  
668.34867620   -654   0.11177661   0.00142862  
669.44606711   -651   0.11116542   0.00184772  
670.54476167   -648   0.11185786   0.00158650  
671.64481113   -645   0.11390521   0.00202839  
672.74225152   -642   0.11334349   0.00252074  
673.84015097   -639   0.11324082   0.00272210  
674.93868266   -636   0.11377041   0.00255791  
676.03644108   -633   0.11352671   0.00212758  
677.13520123   -630   0.11428475   0.00153957  
678.23399549   -627   0.11507690   0.00188037  
679.69765841   -623   0.11473700   0.00174547  
680.79621505   -620   0.11529153   0.00220358  
681.89587127   -617   0.11694564   0.00297682  
682.99314726   -614   0.11621952   0.00318487  
684.09183779   -611   0.11690794   0.00270546  
685.18955268   -608   0.11662071   0.00266747  
686.28782089   -605   0.11688681   0.00232162  
687.38666138   -602   0.11772519   0.00226871  
688.48636155   -599   0.11942325   0.00250071  
689.58359852   -596   0.11865810   0.00245582  
691.04648516   -592   0.11754193   0.00263098  
692.51095158   -588   0.11800553   0.00245833  
693.60921847   -585   0.11827031   0.00254380  
695.07345510   -581   0.11850412   0.00237829  
696.17032637   -578   0.11737328   0.00264916  
697.27056921   -575   0.11961401   0.00264457  
698.36761381   -572   0.11865650   0.00260791  
699.46576544   -569   0.11880602   0.00232853  
700.56490973   -566   0.11994820   0.00187832  
701.66235255   -563   0.11938890   0.00213242  
702.76003060   -560   0.11906484   0.00254621  
703.85682204   -557   0.11785417   0.00231791  
704.95557886   -554   0.11860888   0.00191851  
706.05402153   -551   0.11904944   0.00233252  
707.15430859   -548   0.12133438   0.00212133  
708.25342362   -545   0.12244730   0.00198191  
709.35147642   -542   0.12249799   0.00197356  
710.81436648   -538   0.12138523   0.00182932  
712.27766367   -534   0.12067961   0.00191141  
713.37503023   -531   0.12004405   0.00157571  
714.47460841   -528   0.12162012   0.00213740  
715.57086644   -525   0.11987604   0.00216173  
716.66967389   -522   0.12068137   0.00265353  
717.76730519   -519   0.12031057   0.00196440  
718.86723561   -516   0.12223887   0.00177254  
736.06798235   -469   0.12095253   0.00152776  
737.16624323   -466   0.12121130   0.00181332  
738.26327147   -463   0.12023742   0.00141221  
739.35929334   -460   0.11825718   0.00188965  
740.45929130   -457   0.12025303   0.00306814  
741.55536134   -454   0.11832096   0.00331495  
742.65250364   -451   0.11746114   0.00266548  
743.75203251   -448   0.11898790   0.00207427  
744.85074319   -445   0.11969647   0.00102635  
745.95113509   -442   0.12208626   0.00160235  
747.04859827   -439   0.12154732   0.00155439  
748.14459102   -436   0.11953796   0.00161566  
749.24314123   -433   0.12008606   0.00144696  
750.33991346   -430   0.11885618   0.00160500  
751.80168907   -426   0.11662898   0.00149976  
752.89899710   -423   0.11593490   0.00164037  
754.00019281   -420   0.11912849   0.00184294  
755.09822356   -417   0.11915713   0.00217984  
756.19600027   -414   0.11893172   0.00247053  
757.29173793   -411   0.11666727   0.00252671  
758.38902082   -408   0.11594805   0.00237983  
759.48690897   -405   0.11583409   0.00284853  
760.58019232   -402   0.11111533   0.00354627  
763.14521976   -395   0.11413784   0.00217640  
765.34295896   -389   0.11587282   0.00196689  
766.80558366   -385   0.11449470   0.00209688  
767.90290252   -382   0.11381145   0.00166265  
769.00090585   -379   0.11381267   0.00156335  
770.09867830   -376   0.11358301   0.00139592  
771.19745811   -373   0.11436071   0.00204351  
772.29574401   -370   0.11464449   0.00239747  
773.39158430   -367   0.11248267   0.00248145  
774.49107765   -364   0.11397391   0.00259499  
775.58932176   -361   0.11421591   0.00283261  
776.68676929   -358   0.11366132   0.00326182  
777.78389341   -355   0.11278333   0.00311762  
778.88062611   -352   0.11151391   0.00350032  
779.97660392   -349   0.10948962   0.00367560  
781.07391163   -346   0.10879522   0.00400730  
782.17156681   -343   0.10844828   0.00305773  
783.26849268   -340   0.10737204   0.00322039  
784.37032864   -337   0.11120589   0.00275633  
785.46932582   -334   0.11220095   0.00273280  
786.92971217   -330   0.10858449   0.00279780  
788.03035019   -327   0.11122039   0.00230205  
789.12464209   -324   0.10751019   0.00211172  
790.22098083   -321   0.10584681   0.00193187  
791.32067900   -318   0.10754287   0.00243327  
792.42010206   -315   0.10896382   0.00265590  
793.52047302   -312   0.11133267   0.00303226  
794.61385026   -309   0.10670779   0.00366735  
795.70895554   -306   0.10381097   0.00340071  
796.80776588   -303   0.10461919   0.00348019  
797.90480768   -300   0.10365888   0.00285344  
799.00170980   -297   0.10255889   0.00238435  
800.10036371   -294   0.10321069   0.00193775  
801.19843413   -291   0.10327899   0.00153527  
809.24753746   -269   0.10036684   0.00128914  
810.34504907   -266   0.09987634   0.00113003  
811.43931691   -263   0.09614207   0.00230385  
812.54027998   -260   0.09910302   0.00120356  
813.63605509   -257   0.09687602   0.00172978  
814.73419428   -254   0.09701310   0.00162795  
815.83282626   -251   0.09764296   0.00173798  
816.92870209   -248   0.09551668   0.00162518  
818.02715687   -245   0.09596935   0.00151482  
819.12458513   -242   0.09539550   0.00129489  
820.22269221   -239   0.09550047   0.00146324  
821.31854136   -236   0.09334750   0.00214317  
822.41615785   -233   0.09296188   0.00244837  
823.87950036   -229   0.09230158   0.00192644  
824.97802514   -226   0.09282424   0.00195593  
826.07601856   -223   0.09281555   0.00138495  
827.17355668   -220   0.09235156   0.00113985  
828.27081312   -217   0.09160589   0.00093042  
829.36841160   -214   0.09120226   0.00089058  
830.46502161   -211   0.08981016   0.00102395  
831.56249601   -208   0.08928245   0.00119757  
832.66074549   -205   0.08952981   0.00148347  
833.75703058   -202   0.08781279   0.00198544  
834.85646275   -199   0.08924285   0.00198626  
835.95218986   -196   0.08696784   0.00153978  
837.04950454   -193   0.08628042   0.00130466  
838.14719935   -190   0.08597311   0.00122295  
839.24333731   -187   0.08410896   0.00110627  
840.34062576   -184   0.08339529   0.00109141  
841.43848337   -181   0.08325079   0.00132808  
842.53502980   -178   0.08179511   0.00177350  
843.63329738   -175   0.08206058   0.00173145  
845.09626709   -171   0.08102747   0.00135454  
846.56075018   -167   0.08150775   0.00123726  
847.65769901   -164   0.08045447   0.00183967  
848.75614894   -161   0.08090228   0.00177671  
849.85208581   -158   0.07883704   0.00168795  
850.95141110   -155   0.08016022   0.00126062  
852.41213554   -151   0.07688184   0.00111710  
853.51000269   -148   0.07674688   0.00090356  
854.60703123   -145   0.07577331   0.00148711  
855.70409215   -142   0.07483212   0.00110387  
856.80049205   -139   0.07322990   0.00163798  
857.89988965   -136   0.07462540   0.00188089  
858.99535957   -133   0.07209320   0.00163578  
860.09346077   -130   0.07219229   0.00119248  
861.19114530   -127   0.07187471   0.00125833  
862.28874722   -124   0.07147451   0.00169676  
863.38474560   -121   0.06947078   0.00145183  
864.48309511   -118   0.06981818   0.00123871  
865.58013400   -115   0.06885496   0.00109284  
866.67796593   -112   0.06868478   0.00115612  
867.77626524   -109   0.06898197   0.00145050  
868.87245168   -106   0.06716631   0.00168517  
869.96971366   -103   0.06642617   0.00225755  
871.06871460   -100   0.06742500   0.00191938  
872.16290263    -97   0.06361092   0.00171340  
873.26121154    -94   0.06391772   0.00159079  
874.72601240    -90   0.06471576   0.00146750  
876.18710799    -86   0.06180853   0.00176259  
877.28510590    -83   0.06180433   0.00136455  
878.38323449    -80   0.06193081   0.00149189  
879.47867461    -77   0.05936882   0.00126665  
880.57611931    -74   0.05881141   0.00127945  
881.67360758    -71   0.05829756   0.00125863  
883.13607211    -67   0.05675928   0.00147600  
884.23481842    -64   0.05750347   0.00118103  
885.33226954    -61   0.05695248   0.00106508  
886.43037106    -58   0.05705189   0.00104319  
887.52749506    -55   0.05617378   0.00180364  
888.62363801    -52   0.05431462   0.00147143  
889.71956722    -49   0.05224171   0.00131764  
890.81750585    -46   0.05217824   0.00103358  
891.91442624    -43   0.05109652   0.00086625  
893.01181220    -40   0.05048036   0.00093736  
894.10950611    -37   0.05017216   0.00089114  
895.20670824    -34   0.04937218   0.00096229  
896.30484325    -31   0.04950507   0.00119491  
897.40035363    -28   0.04701334   0.00127711  
898.49770706    -25   0.04636466   0.00130923  
899.59572532    -22   0.04638081   0.00099890  
900.69335253    -19   0.04600591   0.00120513  
901.78940254    -16   0.04405381   0.00140620  
902.88620240    -13   0.04285156   0.00125149  
903.98398802    -10   0.04263506   0.00093285  
905.08153100     -7   0.04217593   0.00104511  
907.27556896     -1   0.04020966   0.00119733  
908.73844115      3   0.03907904   0.00115198  
909.83675928      6   0.03939506   0.00130259  
910.93342301      9   0.03805667   0.00097785  
912.03048333     12   0.03711488   0.00120590  
913.12856849     15   0.03719793   0.00120675  
914.22306358     18   0.03369091   0.00132530  
915.32181148     21   0.03443669   0.00158677  
916.41853865     24   0.03316175   0.00143570  
917.51627073     27   0.03289172   0.00136032  
918.61364766     30   0.03226654   0.00146598  
919.71113342     33   0.03175019   0.00104347  
920.80738909     36   0.03000374   0.00116870  
921.90484495     39   0.02945749   0.00118538  
923.00195030     42   0.02856074   0.00123682  
924.09935702     45   0.02796534   0.00116274  
925.19634873     48   0.02695494   0.00118119  
926.29316369     51   0.02576778   0.00137550  
927.38965519     54   0.02425718   0.00178194  
928.48791990     57   0.02451977   0.00178121  
929.95009544     61   0.02269250   0.00154171  
931.04852056     64   0.02311551   0.00204621  
932.14547894     67   0.02207177   0.00209788  
933.23655967     70   0.01515039   0.00424132  
934.34096204     73   0.02155065   0.00144761  
935.43503397     76   0.01762047   0.00163442  
936.89936130     80   0.01794498   0.00174032  
938.36180136     84   0.01638222   0.00165280  
939.45952268     87   0.01610143   0.00118261  
940.55610803     90   0.01468467   0.00123142  
941.65384256     93   0.01441709   0.00143514  
942.75195928     96   0.01453169   0.00162760  
943.84874611     99   0.01331641   0.00164795  
944.94408983    102   0.01065803   0.00171286  
946.04032768    105   0.00889376   0.00175286  
947.50444848    109   0.00901174   0.00153252  
948.60310457    112   0.00966572   0.00146913  
949.70052234    115   0.00908138   0.00127393  
950.79837190    118   0.00892883   0.00176039  
951.89283997    121   0.00539478   0.00257827  
952.98939690    124   0.00394960   0.00232108  
954.08639736    127   0.00294795   0.00220910  
955.18400525    130   0.00255373   0.00162712  
956.28180522    133   0.00235159   0.00143962  
957.37859902    136   0.00114327   0.00147730  
958.47841012    139   0.00295226   0.00150624  
959.57448444    142   0.00102448   0.00137772  
960.67167970    145   0.00021762   0.00154263  
961.76839801    148  -0.00106618   0.00173954  
962.86450193    151  -0.00296437   0.00181486  
963.96185034    154  -0.00361808   0.00174735  
965.05945829    157  -0.00401224   0.00165269  
966.15667594    160  -0.00479670   0.00167050  
967.25491794    163  -0.00455681   0.00150440  
968.35157999    166  -0.00589687   0.00179566  
970.17870869    171  -0.00877170   0.00144856  
971.64269196    175  -0.00879124   0.00143094  
972.73986801    178  -0.00961730   0.00119266  
973.83752682    181  -0.00996061   0.00111522  
974.93370803    184  -0.01178151   0.00127960  
976.03125103    187  -0.01224062   0.00209706  
977.12789724    190  -0.01359652   0.00210558  
978.22507234    193  -0.01442353   0.00191612  
979.32290435    196  -0.01459364   0.00187309  
980.42115728    199  -0.01434281   0.00166421  
981.51886277    202  -0.01463944   0.00158334  
982.61631173    205  -0.01519259   0.00162149  
983.71251388    208  -0.01699256   0.00201482  
984.80880794    211  -0.01870060   0.00249319  
985.90594476    214  -0.01956590   0.00282162  
987.00297897    217  -0.02053379   0.00269876  
988.10191829    220  -0.01959659   0.00289085  
989.20025040    223  -0.01926659   0.00254304  
990.65936582    227  -0.02415399   0.00203296  
991.75805006    230  -0.02347186   0.00197549  
992.85607904    233  -0.02344500   0.00157705  
993.95356555    236  -0.02396059   0.00179740  
995.05066021    239  -0.02486804   0.00156812  
996.14804160    242  -0.02548877   0.00153259  
997.24635729    245  -0.02517519   0.00152618  
998.34193128    248  -0.02760331   0.00148585  
999.43895355    251  -0.02858315   0.00219336  
1001.63360900    257  -0.02993192   0.00205548 
1002.73217887    260  -0.02936417   0.00206756 
1003.83084869    263  -0.02869647   0.00236538 
1005.29138262    267  -0.03216535   0.00203819 
1006.38744642    270  -0.03410366   0.00161465 
1007.48532212    273  -0.03423008   0.00186482 
1008.58407246    276  -0.03348184   0.00245916 
1009.68229334    279  -0.03326308   0.00287609 
1010.77779368    282  -0.03576485   0.00272958 
1011.87598584    285  -0.03557480   0.00244207 
1012.97196964    288  -0.03759311   0.00185374 
1014.07104420    291  -0.03652066   0.00165668 
1015.16583400    294  -0.03973298   0.00141074 
1016.26446593    297  -0.03910316   0.00143133 
1017.36143449    300  -0.04013671   0.00115032 
1018.46067067    303  -0.03890264   0.00176774 
1019.92279952    307  -0.04077661   0.00211223 
1021.01901769    310  -0.04256055   0.00195941 
1022.11618651    313  -0.04339384   0.00178332 
1023.21352304    316  -0.04405942   0.00147643 
1024.31167434    319  -0.04391024   0.00140687 
1025.40969902    322  -0.04388767   0.00161679 
1026.50583866    325  -0.04575014   0.00188141 
1027.60598041    328  -0.04361051   0.00217297 
1028.70148881    331  -0.04610421   0.00268665 
1029.79517341    334  -0.05042173   0.00158931 
1030.89627755    337  -0.04731970   0.00265204 
1032.35772596    341  -0.04987411   0.00264301 
1034.19076393    346  -0.04683965   0.00243994 
1035.28507658    349  -0.05052911   0.00225531 
1036.38273768    352  -0.05087013   0.00225219 
1037.48014147    355  -0.05146845   0.00249263 
1038.57610171    358  -0.05351032   0.00217666 
1039.67471541    361  -0.05289874   0.00247775 
1040.77093925    364  -0.05467701   0.00221375 
1041.87060635    367  -0.05301202   0.00223104 
1042.96935364    370  -0.05226684   0.00247959 
1044.06589524    373  -0.05372735   0.00289766 
1045.16175321    376  -0.05587149   0.00344452 
1046.25670807    379  -0.05891875   0.00345576 
1047.35490538    382  -0.05872355   0.00282454 
1048.45368882    385  -0.05794222   0.00262110 
1049.55012121    388  -0.05951194   0.00282488 
1050.64818951    391  -0.05944575   0.00285717 
1052.11151257    395  -0.06012551   0.00314008 
1053.20759182    398  -0.06204838   0.00320053 
1054.30589192    401  -0.06175039   0.00303467 
1055.40326986    404  -0.06237456   0.00272047 
1056.50078603    407  -0.06286050   0.00210650 
1057.60183257    410  -0.05981607   0.00248904 
1058.69763034    413  -0.06202041   0.00230524 
1059.79511508    416  -0.06253779   0.00250897 
1060.89188569    419  -0.06376929   0.00287046 
1061.98830024    422  -0.06535685   0.00343208 
1063.45191493    426  -0.06574497   0.00413074 
1064.91432143    430  -0.06734129   0.00297308 
1066.01427360    433  -0.06539123   0.00223689 
1067.11049102    436  -0.06717592   0.00163813 
1068.57425077    440  -0.06741899   0.00130368 
1070.76837086    446  -0.06930313   0.00091472 
1073.33023462    453  -0.06944429   0.00140846 
1074.42808353    456  -0.06959749   0.00135287 
1075.52462175    459  -0.07106139   0.00129162 
1076.62231356    462  -0.07137169   0.00117480 
1077.72102606    465  -0.07066130   0.00077094 
1078.81804528    468  -0.07164419   0.00093589 
1079.91410145    471  -0.07359013   0.00172503 
1081.01193213    474  -0.07376157   0.00255114 
1082.11101407    477  -0.07268174   0.00278615 
1083.20979151    480  -0.07190641   0.00281068 
1084.30572940    483  -0.07397063   0.00208884 
1085.40302776    486  -0.07467438   0.00173265 
1086.50285057    489  -0.07285369   0.00160996 
1087.60038541    492  -0.07332096   0.00263414 
1088.69531271    495  -0.07639577   0.00326359 
1089.79037048    498  -0.07934011   0.00323339 
1090.89029173    501  -0.07742097   0.00300246 
1091.99075734    504  -0.07495748   0.00340413 
1093.09030171    507  -0.07341522   0.00379426 
1094.54973493    511  -0.07798481   0.00353749 
1095.64418081    514  -0.08154105   0.00359504 
1096.73941034    517  -0.08431363   0.00411015 
1100.03837572    526  -0.07935459   0.00592189 
1101.13700398    529  -0.07872843   0.00531898 
1102.23590967    532  -0.07782486   0.00704613 
1103.33027369    535  -0.08146295   0.00411866 
1104.42703320    538  -0.08270555   0.00446066 
1105.52505812    541  -0.08268275   0.00456513 
1106.62837070    544  -0.07737228   0.00704783 
1107.72474383    547  -0.07900126   0.00620286 
1108.82365176    550  -0.07809544   0.00479601 
1109.91433341    553  -0.08541590   0.00467849 
1111.01845343    556  -0.07929800   0.00644769 
1112.10696248    559  -0.08879106   0.00632528 
1113.20341321    562  -0.09034244   0.00485963 
1114.30638393    565  -0.08537383   0.00660044 
1115.39971168    568  -0.09004819   0.00965041 
1117.60514909    574  -0.08061501   0.00851536 
1119.79577567    580  -0.08599265   0.00459536 
1121.63178607    585  -0.07998577   0.00438166 
1123.08734126    589  -0.08843339   0.00367575 
1124.18516410    592  -0.08861267   0.00306012 
1125.64996025    596  -0.08781933   0.00315063 
1127.11818302    600  -0.08359938   0.00712633 
1128.20989171    603  -0.08989280   0.00206658 
1129.30836060    606  -0.08942602   0.00223626 
1130.40761615    609  -0.08817259   0.00194525 
1131.50347275    612  -0.09031810   0.00246156 
1132.60208978    615  -0.08970318   0.00203820 
1133.70020148    618  -0.08959359   0.00216904 
1135.16296383    622  -0.09083406   0.00186600 
1136.26052870    625  -0.09127130   0.00220236 
1137.35829128    628  -0.09151083   0.00210268 
1138.45701058    631  -0.09079364   0.00183725 
1139.55550412    634  -0.09030222   0.00150138 
1140.65390372    637  -0.08990473   0.00160208 
1141.75083632    640  -0.09097424   0.00143648 
1142.84997658    643  -0.08983609   0.00168331 
1143.94787682    646  -0.08993797   0.00193907 
1145.04503599    649  -0.09078091   0.00273306 
1146.14113563    652  -0.09268338   0.00351001 
1147.24129140    655  -0.09052972   0.00378170 
1148.33820305    658  -0.09162018   0.00289139 
1149.44179519    661  -0.08603015   0.00295991 
1150.53571152    664  -0.09011594   0.00285180 
1151.63743454    667  -0.08639502   0.00317745 
1152.72795597    670  -0.09387571   0.00398822 
1154.19488726    674  -0.09094724   0.00337728 
1156.02432592    679  -0.09151210   0.00390875 
1157.12270335    682  -0.09113678   0.00324996 
1158.22177784    685  -0.09006440   0.00266560 
1159.31987897    688  -0.08996538   0.00217067 
1162.60766527    697  -0.09618542   0.00251671 
1165.90810735    706  -0.08974967   0.00202741 
1167.00421662    709  -0.09164251   0.00189502 
1168.10273676    712  -0.09112449   0.00112585 
1169.56804667    716  -0.08981739   0.00116472 
1170.66742631    719  -0.08843986   0.00124352 
1171.76493590    722  -0.08893239   0.00132223 
1172.86278903    725  -0.08908137   0.00161831 
1173.96067370    728  -0.08919881   0.00238245 
1175.06182302    731  -0.08605161   0.00344631 
1176.15576057    734  -0.09011617   0.00312492 
1177.26025633    737  -0.08362252   0.00341598 
1178.35476035    740  -0.08712061   0.00339680 
1179.45342972    743  -0.08645335   0.00309705 
1180.54916702    746  -0.08871817   0.00379305 
1183.12054263    753  -0.07934748   0.00522518 
1184.20746396    756  -0.09042826   0.01195941 
1185.31124599    759  -0.08464834   0.00393857 
1186.40704532    762  -0.08685113   0.00514221 
1187.87160390    766  -0.08629536   0.00414585 
1188.96998779    769  -0.08591358   0.00361684 
1190.07008563    772  -0.08381786   0.00336586 
1191.16214534    775  -0.08976026   0.00567593 
1192.26606344    778  -0.08384427   0.00408206 
1193.36420560    781  -0.08370422   0.00473710 
1194.46196686    784  -0.08394507   0.00419190 
1195.55982952    787  -0.08408453   0.00455555 
1196.65731585    790  -0.08460031   0.00316258 
1197.75574185    793  -0.08417642   0.00235774 
1198.85481359    796  -0.08310679   0.00204416 
1199.95469815    799  -0.08122434   0.00180728 
1201.41882599    803  -0.08109933   0.00244391 
1202.51911700    806  -0.07881043   0.00236552 
1203.61546203    809  -0.08046751   0.00314155 
1204.71285836    812  -0.08107329   0.00351265 
1205.81332875    815  -0.07860501   0.00324240 
1206.91089358    818  -0.07904230   0.00334081 
1208.01021530    821  -0.07772268   0.00300525 
1209.10831842    824  -0.07762167   0.00256586 
1210.20582246    827  -0.07811974   0.00267026 
1211.30494421    830  -0.07700011   0.00265348 
1212.40281311    833  -0.07713332   0.00303150 
1213.50119083    836  -0.07675771   0.00363303 
1214.96802560    840  -0.07392576   0.00336565 
1216.42991652    844  -0.07603766   0.00285811 
1217.52622051    847  -0.07773578   0.00192131 
1218.62482158    850  -0.07713682   0.00258626 
1219.72395761    853  -0.07600290   0.00309156 
1221.19007694    857  -0.07388639   0.00392160 
1222.28871170    860  -0.07325374   0.00423855 
1223.38842577    863  -0.07154178   0.00363079 
1224.48584250    866  -0.07212717   0.00407853 
1225.58356580    869  -0.07240598   0.00380429 
1226.68286215    872  -0.07111173   0.00369687 
1227.78166178    875  -0.07031422   0.00356589 
1228.88293215    878  -0.06704596   0.00285569 
1229.98040236    881  -0.06757786   0.00353702 
1231.07518944    884  -0.07079290   0.00356819 
1232.54104713    888  -0.06893802   0.00257565 
1233.63984124    891  -0.06814602   0.00306829 
1234.73771997    894  -0.06826940   0.00297995 
1235.83580123    897  -0.06819025   0.00261494 
1236.93439024    900  -0.06760336   0.00243675 
1238.03234044    903  -0.06765528   0.00249641 
1239.13013193    906  -0.06786589   0.00258738 
1240.22898860    909  -0.06701133   0.00185852 
1241.32993309    912  -0.06406895   0.00156106 
1242.42702102    915  -0.06498314   0.00245244 
1243.52777994    918  -0.06222633   0.00274281 
1245.35826543    923  -0.06174436   0.00335495 
1246.82303540    927  -0.06097721   0.00164084 
1247.92084593    930  -0.06116879   0.00181343 
1249.01841876    933  -0.06159807   0.00173795 
1250.11740141    936  -0.06061753   0.00155672 
1251.21539388    939  -0.06062718   0.00218378 
1252.31190693    942  -0.06211623   0.00261239 
1253.41364837    945  -0.05837691   0.00192445 
1254.51029701    948  -0.05973038   0.00164523 
1255.60868518    951  -0.05934432   0.00201683 
1256.71005837    954  -0.05597325   0.00255012 
1257.80622408    957  -0.05780964   0.00276670 
1258.90430969    960  -0.05772615   0.00213337 
1260.00397344    963  -0.05606451   0.00175733 
1261.10275976    966  -0.05528030   0.00244132 
1262.56754031    970  -0.05450257   0.00239004 
1263.66553090    973  -0.05451409   0.00236415 
1264.76481560    976  -0.05323151   0.00250363 
1265.86501733    979  -0.05103189   0.00356275 
1266.95870864    982  -0.05534269   0.00392362 
1268.05864864    985  -0.05340480   0.00249275 
1269.52581033    989  -0.05024592   0.00133576 
1270.61922755    992  -0.05483082   0.00257449 
1271.71894405    995  -0.05311643   0.00267340 
1274.64979708   1003  -0.05026903   0.00178569 
1275.74842536   1006  -0.04964286   0.00221783 
1276.84704294   1009  -0.04902739   0.00183088 
1277.94529451   1012  -0.04877794   0.00198908 
1279.04112299   1015  -0.05095157   0.00175367 
1280.50845938   1019  -0.04761799   0.00146828 
1281.60748208   1022  -0.04659740   0.00157146 
1282.70611140   1025  -0.04597020   0.00175083 
1283.80537337   1028  -0.04471034   0.00228187 
1284.90410901   1031  -0.04397681   0.00213616 
1286.00140460   1034  -0.04468334   0.00209850 
1287.10138558   1037  -0.04270447   0.00174580 
1288.19959313   1040  -0.04249903   0.00140142 
1292.95912867   1053  -0.04097264   0.00175316 
1297.35227007   1065  -0.03983969   0.00191291 
1298.45075484   1068  -0.03935703   0.00240139 
1299.54866635   1071  -0.03944763   0.00258545 
1300.64842879   1074  -0.03768731   0.00227841 
1301.74697480   1077  -0.03714341   0.00215435 
1302.84310644   1080  -0.03901388   0.00193730 
1303.94242579   1083  -0.03769664   0.00186276 
1305.77606858   1088  -0.03405737   0.00112405 
1307.60496549   1093  -0.03516398   0.00149819 
1308.70403914   1096  -0.03409245   0.00219134 
1309.80191831   1099  -0.03421539   0.00232116 
1310.89576970   1102  -0.03836610   0.00286725 
1311.99777067   1105  -0.03436725   0.00252358 
1313.09481787   1108  -0.03532216   0.00200642 
1314.19317667   1111  -0.03496547   0.00173054 
1315.29318085   1114  -0.03296341   0.00184765 
1316.39244020   1117  -0.03170617   0.00185281 
1317.48975788   1120  -0.03239060   0.00230129 
1318.58877040   1123  -0.03138019   0.00182883 
1319.68466807   1126  -0.03348464   0.00164741 
1320.78542933   1129  -0.03072549   0.00149703 
1321.88308412   1132  -0.03107281   0.00160517 
1322.98084717   1135  -0.03131187   0.00155479 
1324.07931417   1138  -0.03084698   0.00184403 
1325.17903290   1141  -0.02913036   0.00220734 
1326.27737938   1144  -0.02878599   0.00204179 
1327.37426316   1147  -0.02990433   0.00194806 
1328.47204551   1150  -0.03012409   0.00183324 
1329.57035293   1153  -0.02981878   0.00178748 
1330.66807691   1156  -0.03009691   0.00195200 
1331.76653513   1159  -0.02964081   0.00118366 
1332.86559805   1162  -0.02858000   0.00132074 
1333.96288654   1165  -0.02929362   0.00149216 
1335.42712368   1169  -0.02905930   0.00191731 
1336.88870290   1173  -0.03148289   0.00181717 
1338.35561801   1177  -0.02857060   0.00191047 
1339.45469736   1180  -0.02749336   0.00193827 
1340.55099250   1183  -0.02920033   0.00169410 
1341.65015229   1186  -0.02804266   0.00180944 
1342.74852681   1189  -0.02767025   0.00187017 
1343.84613129   1192  -0.02806787   0.00165203 
1344.94438245   1195  -0.02781883   0.00160805 
1346.03999186   1198  -0.03021153   0.00149771 
1347.13964957   1201  -0.02855593   0.00147011 
1348.23844193   1204  -0.02776569   0.00157444 
1349.70162893   1208  -0.02858150   0.00150710 
1350.80001935   1211  -0.02819320   0.00166033 
1351.89791741   1214  -0.02829724   0.00137261 
1352.99503743   1217  -0.02917934   0.00129015 
1354.09403249   1220  -0.02818639   0.00157876 
1355.19184356   1223  -0.02837743   0.00154880 
1356.28960398   1226  -0.02861913   0.00130716 
1357.38845403   1229  -0.02777119   0.00150875 
1358.48762517   1232  -0.02660216   0.00130148 
1359.58596422   1235  -0.02626522   0.00120160 
1360.68274451   1238  -0.02748704   0.00113211 
1361.78134040   1241  -0.02689326   0.00130340 
1362.87883539   1244  -0.02740039   0.00161194 
1363.97645538   1247  -0.02778251   0.00157634 
1365.07450921   1250  -0.02773079   0.00148502 
1366.17233175   1253  -0.02791036   0.00127659 
1367.27084905   1256  -0.02739518   0.00118731 
1368.36938968   1259  -0.02685665   0.00157287 
1369.46647504   1262  -0.02777341   0.00171047 
1370.56377544   1265  -0.02847512   0.00173346 
1373.85927767   1274  -0.02697923   0.00146496 
1375.32254943   1278  -0.02771028   0.00125046 
1376.41892650   1281  -0.02933533   0.00158688 
1377.51784298   1284  -0.02842096   0.00159485 
1378.61661958   1287  -0.02764647   0.00132730 
1379.71424238   1290  -0.02802578   0.00112764 
1380.81272735   1293  -0.02754292   0.00127867 
1381.91045838   1296  -0.02781401   0.00157842 
1383.00879950   1299  -0.02747500   0.00183953 
1384.10719433   1302  -0.02708228   0.00130289 
1385.20282385   1305  -0.02945487   0.00124244 
1386.30259835   1308  -0.02768248   0.00162280 
1387.39747573   1311  -0.03080721   0.00155746 
1388.49613559   1314  -0.03014946   0.00180926 
1389.59439141   1317  -0.02989576   0.00170032 
1390.69307233   1320  -0.02921695   0.00149814 
1391.79101205   1323  -0.02927934   0.00131262 
1392.88944591   1326  -0.02884759   0.00108547 
1393.98701986   1329  -0.02927575   0.00137889 
1395.08291088   1332  -0.03138685   0.00143415 
1396.54719051   1336  -0.03111004   0.00133078 
1397.64547535   1339  -0.03082731   0.00173609 
1398.74472171   1342  -0.02958306   0.00136509 
1399.84375489   1345  -0.02855199   0.00185767 
1400.94192024   1348  -0.02838875   0.00151103 
1402.03862051   1351  -0.02969059   0.00180053 
1403.13590857   1354  -0.03040465   0.00191263 
1404.59935147   1358  -0.03096456   0.00151746 
1406.43011126   1363  -0.03020829   0.00146076 
1407.52609057   1366  -0.03223109   0.00140712 
1408.62486442   1369  -0.03145936   0.00180299 
1409.72340880   1372  -0.03091709   0.00158901 
1410.81947561   1375  -0.03285239   0.00170401 
1411.91780758   1378  -0.03252253   0.00137490 
1415.94292121   1389  -0.03341664   0.00120746 
1419.97096221   1400  -0.03138339   0.00124060 
1421.06750065   1403  -0.03284707   0.00123359 
1422.16446279   1406  -0.03388703   0.00118348 
1423.26153773   1409  -0.03481420   0.00155200 
1424.35938603   1412  -0.03496802   0.00122824 
1425.45637591   1415  -0.03598025   0.00119668 
1426.55416720   1418  -0.03619107   0.00102744 
1427.65156136   1421  -0.03679903   0.00124664 
1428.75027340   1424  -0.03608909   0.00110042 
1429.84792844   1427  -0.03643617   0.00110091 
1430.94629749   1430  -0.03606923   0.00128400 
1432.04376351   1433  -0.03660532   0.00124948 
1433.14186129   1436  -0.03650966   0.00137456 
1434.23834535   1439  -0.03802770   0.00128285 
1435.70310442   1443  -0.03727145   0.00132907 
1437.16613667   1447  -0.03824202   0.00088608 
1438.26537365   1450  -0.03700715   0.00101935 
1439.36265965   1453  -0.03772326   0.00139555 
1440.46102333   1456  -0.03736170   0.00175609 
1441.92113434   1460  -0.04125350   0.00239027 
1443.02077288   1463  -0.03961707   0.00178626 
1444.11675367   1466  -0.04163840   0.00203614 
1445.21580367   1469  -0.04059051   0.00132698 
1446.31326662   1472  -0.04112967   0.00149662 
1447.41154928   1475  -0.04084912   0.00130936 
1448.51007798   1478  -0.04032254   0.00153178 
1449.60798923   1481  -0.04041339   0.00175629 
1450.70451303   1484  -0.04189171   0.00247173 
1451.80308686   1487  -0.04131999   0.00262203 
1452.89999976   1490  -0.04240920   0.00248104 
1453.99786651   1493  -0.04254456   0.00201159 
1455.09558977   1496  -0.04282342   0.00163026 
1456.19354855   1499  -0.04286674   0.00127270 
1457.29267138   1502  -0.04174602   0.00140965 
1458.38889797   1505  -0.04352155   0.00220917 
1459.48636962   1508  -0.04405201   0.00276223 
1460.58449837   1511  -0.04392537   0.00294622 
1461.67814698   1514  -0.04827888   0.00247922 
1462.77845491   1517  -0.04597306   0.00280723 
1463.87688766   1520  -0.04554242   0.00254205 
1464.97708696   1523  -0.04334523   0.00205794 
1466.07364989   1526  -0.04478441   0.00233988 
1467.16913023   1529  -0.04730619   0.00280717 
1468.63235181   1533  -0.04808742   0.00254217 
1469.73062409   1536  -0.04781726   0.00233538 
1472.65849843   1544  -0.04794854   0.00198841 
1473.75767205   1547  -0.04677704   0.00183856 
1474.85566795   1550  -0.04678325   0.00189538 
1475.95297362   1553  -0.04747969   0.00156546 
1482.90003075   1572  -0.05443594   0.00157646 
1489.48944108   1590  -0.05303828   0.00167256 
1490.58709737   1593  -0.05338410   0.00152531 
1491.68460939   1596  -0.05387419   0.00151855 
1492.78216322   1599  -0.05432247   0.00113458 
1493.87977374   1602  -0.05471407   0.00107237 
1494.97584194   1605  -0.05664798   0.00141045 
1496.07406575   1608  -0.05642628   0.00143656 
1497.17152968   1611  -0.05696446   0.00134685 
1498.63556708   1615  -0.05692988   0.00205175 
1499.73240560   1618  -0.05809348   0.00159484 
1500.82848533   1621  -0.06001586   0.00225145 
1501.92663962   1624  -0.05986367   0.00146410 
1503.02463621   1627  -0.05986920   0.00134061 
1504.12234897   1630  -0.06015855   0.00128892 
1505.22202215   1633  -0.05848749   0.00164330 
1506.31866758   1636  -0.05984417   0.00194509 
1507.41475927   1639  -0.06175459   0.00226454 
1508.51288919   1642  -0.06162678   0.00260531 
1509.97666340   1646  -0.06185538   0.00233387 
1511.07575319   1649  -0.06076771   0.00178910 
1512.17308414   1652  -0.06143887   0.00161081 
1513.27137881   1655  -0.06114631   0.00157504 
1514.36673693   1658  -0.06379030   0.00167417 
1515.46482335   1661  -0.06370599   0.00236491 
1516.56105123   1664  -0.06548023   0.00243097 
1517.65894311   1667  -0.06559045   0.00236108 
1518.75446961   1670  -0.06806607   0.00195498 
1519.85429764   1673  -0.06624015   0.00202647 
1520.95297812   1676  -0.06556179   0.00212641 
1522.05046403   1679  -0.06607799   0.00216619 
1523.14530601   1682  -0.06923812   0.00195646 
1524.24320688   1685  -0.06933936   0.00200107 
1526.07081313   1690  -0.07173663   0.00241462 
1527.90174168   1695  -0.07081160   0.00287724 
1528.99753636   1698  -0.07301903   0.00231528 
1530.09672489   1701  -0.07183262   0.00223977 
1531.19534158   1704  -0.07121804   0.00219461 
1532.29241937   1707  -0.07214236   0.00188580 
1533.39006881   1710  -0.07249503   0.00207044 
1534.48763261   1713  -0.07293334   0.00151069 
1535.58393853   1716  -0.07462953   0.00163174 
1536.68159041   1719  -0.07497977   0.00196176 
1537.77860706   1722  -0.07596523   0.00180312 
1538.87544990   1725  -0.07712450   0.00164726 
1539.97208702   1728  -0.07848949   0.00135968 
1541.06973065   1731  -0.07884797   0.00132609 
1542.16807086   1734  -0.07850987   0.00169962 
1543.26703380   1737  -0.07754905   0.00192410 
1544.36268680   1740  -0.07989816   0.00163865 
1545.45981842   1743  -0.08076865   0.00159148 
1546.55745484   1746  -0.08113434   0.00158590 
1548.02023568   1750  -0.08235632   0.00153198 
1549.11688873   1753  -0.08370539   0.00104513 
1550.21696171   1756  -0.08163451   0.00111101 
1551.31267281   1759  -0.08392552   0.00173875 
1552.41067923   1762  -0.08392121   0.00188731 
1553.50736246   1765  -0.08524010   0.00226700 
1554.60424917   1768  -0.08635550   0.00167230 
1555.70144762   1771  -0.08715916   0.00133114 
1556.79905513   1774  -0.08755376   0.00103985 
1559.72490702   1782  -0.08970751   0.00092100 
1560.82162225   1785  -0.09099439   0.00095695 
1561.92099315   1788  -0.08962560   0.00129620 
1563.01673531   1791  -0.09188555   0.00116855 
1564.11454409   1794  -0.09207889   0.00138989 
1565.21140379   1797  -0.09322130   0.00155268 
1566.31045041   1800  -0.09217679   0.00159804 
1567.40572217   1803  -0.09490714   0.00197895 
1568.50329436   1806  -0.09533706   0.00218477 
1569.96558679   1810  -0.09704745   0.00186139 
1571.06388480   1813  -0.09675155   0.00208612 
1572.16172710   1816  -0.09691137   0.00159546 
1573.26033604   1819  -0.09630453   0.00201636 
1574.35660179   1822  -0.09804089   0.00269942 
1575.45362358   1825  -0.09902122   0.00288476 
1576.55021890   1828  -0.10042801   0.00319262 
1577.64554520   1831  -0.10310383   0.00300345 
1578.74297381   1834  -0.10367733   0.00285126 
1579.84109854   1837  -0.10355471   0.00287140 
1580.93870532   1840  -0.10395004   0.00219445 
1584.59434570   1850  -0.10831670   0.00313474 
1588.25378749   1860  -0.10888195   0.00278196 
1589.35039982   1863  -0.11027173   0.00279141 

==> Fig10_Supplementarydata_Part2_KIC4064484.dat <==
Max(BJD-2454833)  Epoch   O-C (d)   error (d)
132.09330469  -1742  -0.00747028   0.00248115  
133.10455605  -1739  -0.00722782   0.00241885  
134.11664185  -1736  -0.00615091   0.00176154  
135.12732731  -1733  -0.00647435   0.00170944  
136.13723016  -1730  -0.00758039   0.00230083  
137.14726118  -1727  -0.00855826   0.00202510  
138.15879612  -1724  -0.00803222   0.00290576  
139.16842248  -1721  -0.00941476   0.00348281  
140.17952317  -1718  -0.00932296   0.00356288  
141.19229833  -1715  -0.00755670   0.00332009  
142.20539881  -1712  -0.00546511   0.00327243  
143.21386212  -1709  -0.00801070   0.00296737  
144.22456674  -1706  -0.00831497   0.00274276  
145.23593486  -1703  -0.00795575   0.00234414  
146.24469782  -1700  -0.01020168   0.00209952  
147.25868446  -1697  -0.00722393   0.00195112  
148.26873518  -1694  -0.00818211   0.00194062  
149.28004466  -1691  -0.00788153   0.00122016  
150.29086918  -1688  -0.00806590   0.00179564  
151.31036515  -1685   0.00042117   0.00308141  
152.31460815  -1682  -0.00634472   0.00146260  
153.32358918  -1679  -0.00837258   0.00154742  
154.33496903  -1676  -0.00800163   0.00166590  
155.34616292  -1673  -0.00781663   0.00164966  
156.35809695  -1670  -0.00689150   0.00177369  
157.36953072  -1667  -0.00646663   0.00197123  
158.38075145  -1664  -0.00625479   0.00255910  
159.39181687  -1661  -0.00619826   0.00351067  
160.40001021  -1658  -0.00901382   0.00482172  
161.40979425  -1655  -0.01023868   0.00349193  
162.42319329  -1652  -0.00784853   0.00242003  
163.43393961  -1649  -0.00811110   0.00224274  
164.44384862  -1646  -0.00921099   0.00228779  
170.17482085  -1629  -0.00728917   0.00427642  
171.18329187  -1626  -0.00982704   0.00572365  
172.19654857  -1623  -0.00757923   0.00407376  
173.20533217  -1620  -0.00980453   0.00494570  
174.21631645  -1617  -0.00982915   0.00397964  
175.23284261  -1614  -0.00431188   0.00183639  
176.24301452  -1611  -0.00514886   0.00211581  
177.25209235  -1608  -0.00707993   0.00201488  
178.26286587  -1605  -0.00731531   0.00223343  
179.27420824  -1602  -0.00698183   0.00201284  
180.28557717  -1599  -0.00662179   0.00214304  
182.64325176  -1592  -0.00796796   0.00201796  
184.66523408  -1586  -0.00800343   0.00235049  
185.67860159  -1583  -0.00564481   0.00166991  
186.68782863  -1580  -0.00742667   0.00186071  
187.70034631  -1577  -0.00591789   0.00193934  
188.70908991  -1574  -0.00818318   0.00154337  
189.71628146  -1571  -0.01200053   0.00231334  
190.72660382  -1568  -0.01268706   0.00308675  
191.73568375  -1565  -0.01461603   0.00246963  
192.75305862  -1562  -0.00825005   0.00233823  
193.76469774  -1559  -0.00761983   0.00202053  
194.77506704  -1556  -0.00825942   0.00176452  
195.78614256  -1553  -0.00819280   0.00165997  
196.79863399  -1550  -0.00671026   0.00152696  
197.80957994  -1547  -0.00677321   0.00145179  
198.82160638  -1544  -0.00575566   0.00147575  
199.83314629  -1541  -0.00522465   0.00121861  
200.84304716  -1538  -0.00633267   0.00105069  
201.85776132  -1535  -0.00262741   0.01251287  
202.88307838  -1532   0.01168076   0.00277572  
203.87025501  -1529  -0.01215150   0.00850492  
204.88288724  -1526  -0.01052817   0.00261326  
205.89127259  -1523  -0.01315171   0.00347056  
206.90828935  -1520  -0.00714385   0.00246112  
207.92156922  -1517  -0.00487288   0.00360473  
208.93147425  -1514  -0.00597674   0.00239771  
209.94389139  -1511  -0.00456849   0.00280360  
210.95545469  -1508  -0.00401409   0.00313470  
211.96567668  -1505  -0.00480099   0.00279672  
212.97578829  -1502  -0.00569828   0.00292059  
213.98819264  -1499  -0.00430283   0.00263977  
214.99782816  -1496  -0.00567620   0.00236614  
216.00808508  -1493  -0.00642817   0.00185665  
217.02016415  -1490  -0.00535800   0.00227301  
218.03149661  -1487  -0.00503444   0.00294764  
219.03986423  -1484  -0.00767571   0.00381279  
220.05027893  -1481  -0.00826990   0.00431760  
221.06434089  -1478  -0.00521684   0.00491467  
222.07724692  -1475  -0.00331970   0.00540682  
223.08634763  -1472  -0.00522789   0.00508441  
224.43416139  -1468  -0.00542599   0.00358512  
225.44469966  -1465  -0.00589662   0.00355245  
226.46055418  -1462  -0.00105099   0.00371056  
227.47205256  -1459  -0.00056150   0.00368436  
228.48005177  -1456  -0.00357119   0.00340963  
229.48796826  -1453  -0.00666360   0.00305157  
231.17356342  -1448  -0.00608326   0.00318990  
232.52350266  -1444  -0.00415588   0.00315948  
233.53587830  -1441  -0.00278913   0.00298961  
234.54803451  -1438  -0.00164182   0.00307784  
235.55787741  -1435  -0.00280781   0.00275625  
236.56749629  -1432  -0.00419783   0.00275068  
237.57836056  -1429  -0.00434246   0.00343835  
238.58895601  -1426  -0.00475590   0.00276254  
239.59937178  -1423  -0.00534902   0.00330832  
240.61553601  -1420  -0.00019369   0.00205804  
241.62642154  -1417  -0.00031706   0.00199315  
242.63457984  -1414  -0.00316765   0.00230116  
243.64679478  -1411  -0.00196161   0.00253289  
244.65692710  -1408  -0.00283818   0.00262363  
245.67137315  -1405   0.00059898   0.00330521  
246.67902356  -1402  -0.00275951   0.00531098  
247.67816592  -1399  -0.01462605   0.00527712  
249.03958495  -1395  -0.00121887   0.00559598  
250.05035743  -1392  -0.00145529   0.00779977  
251.06115225  -1389  -0.00166937   0.00577966  
252.07357287  -1386  -0.00025764   0.00598700  
252.74823545  -1384   0.00039901   0.00546286  
253.75733285  -1381  -0.00151248   0.00664609  
255.44446378  -1376   0.00060362   0.00419657  
256.79007261  -1372  -0.00179941   0.00377217  
257.80246360  -1369  -0.00041732   0.00358915  
260.83729546  -1360   0.00138786   0.00250700  
261.84792546  -1357   0.00100896   0.00215752  
262.85731488  -1354  -0.00061051   0.00216262  
263.86879487  -1351  -0.00013941   0.00147674  
264.88007995  -1348   0.00013677   0.00136979  
265.89024994  -1345  -0.00070213   0.00180844  
266.89715546  -1342  -0.00480551   0.00279265  
267.88821775  -1339  -0.02475212   0.00315695  
268.91886449  -1336  -0.00511427   0.00374373  
269.93731519  -1333   0.00232753   0.00325328  
270.94873521  -1330   0.00273866   0.00446114  
271.95890082  -1327   0.00189538   0.00611398  
272.96840539  -1324   0.00039105   0.00534706  
273.97977973  -1321   0.00075649   0.00633569  
274.99120953  -1318   0.00117740   0.00616231  
276.00481742  -1315   0.00377639   0.00525243  
277.01302342  -1312   0.00097350   0.00450685  
278.02864753  -1309   0.00558871   0.00384678  
279.03833208  -1306   0.00426437   0.00383021  
280.38261148  -1302   0.00053191   0.00326334  
282.07002809  -1297   0.00293369   0.00237508  
283.08112717  -1294   0.00302388   0.00228675  
284.09324935  -1291   0.00413717   0.00206555  
285.10409273  -1288   0.00397165   0.00165818  
286.11879807  -1285   0.00766809   0.00193285  
287.12698078  -1282   0.00484191   0.00150470  
288.13746682  -1279   0.00431905   0.00165440  
289.14829660  -1276   0.00413994   0.00183560  
290.50025010  -1272   0.00808158   0.00256408  
291.84706136  -1268   0.00688098   0.00228279  
292.86126491  -1265   0.01007564   0.00146767  
293.86583239  -1262   0.00363422   0.00192354  
294.87446170  -1259   0.00125464   0.00218076  
295.88911128  -1256   0.00489532   0.00244496  
296.89819468  -1253   0.00296983   0.00332787  
297.91123758  -1250   0.00500383   0.00367616  
298.92470602  -1247   0.00746337   0.00418796  
299.93603413  -1244   0.00778259   0.00412150  
300.94339478  -1241   0.00413434   0.00425084  
301.95567834  -1238   0.00540901   0.00460454  
302.96688271  -1235   0.00560448   0.00347275  
303.97624653  -1232   0.00395941   0.00296816  
304.98897926  -1229   0.00568325   0.00289840  
306.00219137  -1226   0.00788646   0.00163678  
307.01163870  -1223   0.00632489   0.00166019  
308.02366709  -1220   0.00734439   0.00133557  
309.03581284  -1217   0.00848124   0.00149323  
310.04470028  -1214   0.00635979   0.00136591  
311.05559948  -1211   0.00625010   0.00164099  
312.06866336  -1208   0.00830508   0.00117955  
313.07806036  -1205   0.00669319   0.00143228  
314.08851070  -1202   0.00613463   0.00188989  
315.10037584  -1199   0.00699087   0.00205834  
316.11185755  -1196   0.00746369   0.00203689  
317.12298788  -1193   0.00758512   0.00234361  
318.13448273  -1190   0.00807108   0.00235111  
319.14551883  -1187   0.00809829   0.00205614  
320.15481789  -1184   0.00638845   0.00169500  
322.18099185  -1178   0.01054462   0.00127231  
324.20084380  -1172   0.00837878   0.00282015  
325.21279312  -1169   0.00931921   0.00475469  
326.22278445  -1166   0.00830164   0.00368297  
327.23114173  -1163   0.00565003   0.00365839  
328.24277925  -1160   0.00627865   0.00354805  
329.25650124  -1157   0.00899174   0.00303791  
330.26564622  -1154   0.00712783   0.00228571  
331.27905013  -1151   0.00952284   0.00198738  
332.29100020  -1148   0.01046402   0.00169094  
333.30014422  -1145   0.00859915   0.00139095  
334.31069993  -1142   0.00814596   0.00156503  
335.30908272  -1139  -0.00448015   0.00474628  
336.34944563  -1136   0.02487387   0.00706850  
337.31546550  -1133  -0.02011516   0.00437381  
338.35493809  -1130   0.00834854   0.00307023  
339.36749593  -1127   0.00989749   0.00276980  
340.37887118  -1124   0.01026384   0.00312746  
341.39173899  -1121   0.01212275   0.00360224  
342.40143359  -1118   0.01080846   0.00388788  
343.41025293  -1115   0.00861890   0.00419243  
344.42102076  -1112   0.00837784   0.00330230  
345.43349446  -1109   0.00984264   0.00284069  
346.44396501  -1106   0.00930430   0.00274626  
347.45690842  -1103   0.01123881   0.00367733  
348.47060043  -1100   0.01392193   0.00353649  
352.85734529  -1087   0.01962824   0.00403829  
353.86084903  -1084   0.01212309   0.00478200  
354.87075743  -1081   0.01102259   0.00540473  
355.87929433  -1078   0.00855060   0.00446347  
356.89010877  -1075   0.00835614   0.00406624  
357.90269469  -1072   0.00993317   0.00273375  
358.91225616  -1069   0.00848575   0.00256130  
359.92370379  -1066   0.00892448   0.00186904  
360.93708710  -1063   0.01129889   0.00208987  
361.94773454  -1060   0.01093744   0.00167124  
362.95852739  -1057   0.01072139   0.00176471  
363.97648236  -1054   0.01766747   0.00320965  
364.97844423  -1051   0.00862044   0.00336030  
365.99115453  -1048   0.01032185   0.00278869  
367.00103288  -1045   0.00919131   0.00261926  
368.01140286  -1042   0.00855239   0.00306489  
369.02393101  -1039   0.01007164   0.00290981  
370.03548497  -1036   0.01061671   0.00264393  
371.04698963  -1033   0.01111247   0.00306233  
372.05999590  -1030   0.01310985   0.00364767  
373.06948748  -1027   0.01159254   0.00303497  
374.07755588  -1024   0.00865204   0.00390393  
375.08994364  -1021   0.01003090   0.00440512  
376.09963009  -1018   0.00870846   0.00461551  
377.11343980  -1015   0.01150927   0.00407782  
378.12695241  -1012   0.01401299   0.00448621  
379.13189089  -1009   0.00794258   0.00524289  
380.13797445  -1006   0.00301724   0.00689466  
381.14904877  -1003   0.00308267   0.01008391  
382.16162223  -1000   0.00464723   0.00688769  
383.85158469   -995   0.00959486   0.00375738  
385.20020207   -991   0.01020039   0.00264012  
386.21305511   -988   0.01204453   0.00184799  
387.22401583   -985   0.01199636   0.00241713  
388.23962931   -982   0.01660094   0.00154332  
389.24481434   -979   0.01077707   0.00198069  
390.25665980   -976   0.01161364   0.00203623  
391.26760700   -973   0.01155194   0.00209626  
392.27657806   -970   0.00951411   0.00238639  
393.28763862   -967   0.00956577   0.00250859  
394.30086314   -964   0.01178140   0.00244886  
395.31065006   -961   0.01055942   0.00257259  
396.32251868   -958   0.01141915   0.00235502  
401.37661796   -943   0.01047395   0.00202022  
402.38794937   -940   0.01079647   0.00215661  
403.39976305   -937   0.01160125   0.00227193  
404.41028304   -934   0.01111235   0.00358544  
405.42183419   -931   0.01165461   0.00367611  
406.43085458   -928   0.00966610   0.00447816  
407.44025787   -925   0.00806050   0.00559401  
408.45336660   -922   0.01016033   0.00464024  
409.46428366   -919   0.01006849   0.00464215  
410.47693562   -916   0.01171156   0.00433722  
411.48783278   -913   0.01159982   0.00302120  
412.49721472   -910   0.00997287   0.00281898  
413.50813769   -907   0.00988695   0.00228122  
414.51932033   -904   0.01006069   0.00158234  
415.53046998   -901   0.01020144   0.00153152  
416.54339022   -898   0.01211279   0.00125841  
417.55396975   -895   0.01168343   0.00177523  
418.56298035   -892   0.00968513   0.00200405  
419.57544538   -889   0.01114127   0.00239685  
420.58873609   -886   0.01342308   0.00283846  
421.59705656   -883   0.01073465   0.00294676  
422.60890574   -880   0.01157494   0.00276575  
423.61932449   -877   0.01098479   0.00241213  
424.63018131   -874   0.01083272   0.00235103  
425.64185511   -871   0.01149762   0.00244601  
426.65277190   -868   0.01140552   0.00319977  
427.66135119   -865   0.00897592   0.00327201  
428.67445208   -862   0.01106791   0.00288457  
429.68629245   -859   0.01189938   0.00250648  
430.69723187   -856   0.01182991   0.00213177  
431.70931321   -853   0.01290236   0.00215710  
432.71587261   -850   0.00845286   0.00350044  
433.72794364   -847   0.00951500   0.00333079  
434.74045381   -844   0.01101627   0.00337876  
435.75152275   -841   0.01107632   0.00331887  
436.76232976   -838   0.01087443   0.00411331  
437.77541718   -835   0.01295295   0.00385489  
438.78309872   -832   0.00962560   0.00339219  
439.79501794   -829   0.01053592   0.00290536  
440.80683865   -826   0.01134774   0.00176110  
444.17749105   -816   0.01197049   0.00145685  
445.18847387   -813   0.01194442   0.00173896  
446.19876957   -810   0.01123122   0.00181286  
447.21239835   -807   0.01385110   0.00228936  
448.22080467   -804   0.01124853   0.00179401  
449.23297848   -801   0.01241345   0.00227152  
450.24265390   -798   0.01107997   0.00288388  
451.25545289   -795   0.01287006   0.00250831  
452.26527879   -792   0.01168707   0.00224159  
453.27527681   -789   0.01067619   0.00288338  
454.28832368   -786   0.01271417   0.00325046  
455.29832615   -783   0.01170775   0.00412753  
456.30989898   -780   0.01227168   0.00357965  
457.31808613   -777   0.00944994   0.00279704  
458.33013647   -774   0.01049138   0.00216427  
459.34044486   -771   0.00979088   0.00219431  
460.35573262   -768   0.01406974   0.00243058  
461.36606234   -765   0.01339057   0.00375480  
462.37602450   -762   0.01234383   0.00345091  
463.38587844   -759   0.01118888   0.00351440  
464.39398826   -756   0.00828980   0.00344759  
465.40970793   -753   0.01300057   0.00335974  
466.42236598   -750   0.01464973   0.00281148  
467.43150254   -747   0.01277740   0.00295389  
468.44092272   -744   0.01118868   0.00277655  
469.45353658   -741   0.01279364   0.00214666  
470.46288662   -738   0.01113479   0.00250935  
471.47549444   -735   0.01273372   0.00205492  
472.48369310   -732   0.00992348   0.00224033  
473.49677146   -729   0.01199294   0.00236187  
474.50964579   -726   0.01385838   0.00235758  
476.19287614   -721   0.01207391   0.00171166  
477.87520999   -716   0.00939293   0.00301675  
478.88920335   -713   0.01237739   0.00247651  
479.90009177   -710   0.01225692   0.00209134  
480.91124546   -707   0.01240171   0.00218832  
481.92191361   -704   0.01206097   0.00288469  
482.93408535   -701   0.01322382   0.00238062  
483.94367773   -698   0.01180730   0.00269165  
484.95759907   -695   0.01471974   0.00217180  
485.96457093   -692   0.01068271   0.00204364  
486.97563507   -689   0.01073796   0.00129535  
487.98796377   -686   0.01205776   0.00171262  
488.99977022   -683   0.01285532   0.00183048  
490.01085917   -680   0.01293537   0.00241342  
491.02022238   -677   0.01128969   0.00280857  
492.03334962   -674   0.01340803   0.00302609  
493.03739699   -671   0.00644651   0.00297687  
494.05061597   -668   0.00865659   0.00326065  
495.06615071   -665   0.01318243   0.00309746  
496.07593652   -662   0.01195935   0.00278998  
497.08655035   -659   0.01156429   0.00290965  
498.09706825   -656   0.01107329   0.00330040  
499.10979198   -653   0.01278813   0.00259162  
500.11900471   -650   0.01099196   0.00319663  
501.13007075   -647   0.01104911   0.00336834  
502.13850530   -644   0.00847476   0.00388018  
503.15149227   -641   0.01045284   0.00344491  
504.50199198   -637   0.01294069   0.00266589  
505.84733146   -633   0.01026831   0.00249555  
506.85756484   -630   0.00949279   0.00281385  
507.86972726   -627   0.01064632   0.00227017  
508.88077210   -624   0.01068226   0.00188331  
509.89131014   -621   0.01021140   0.00205788  
510.90357498   -618   0.01146735   0.00226712  
511.91332007   -615   0.01020355   0.00275194  
512.92443385   -612   0.01030843   0.00309838  
513.93562758   -609   0.01049327   0.00246826  
514.94641121   -606   0.01026800   0.00184443  
515.95815074   -603   0.01099864   0.00150181  
516.97021403   -600   0.01205303   0.00211193  
517.96065534   -597  -0.00851456   0.00486665  
518.99016474   -594   0.00998595   0.00279993  
519.99996818   -591   0.00878049   0.00339553  
521.01021480   -588   0.00801822   0.00343099  
522.02542015   -585   0.01221467   0.00284440  
523.03600287   -582   0.01178850   0.00279859  
524.04396535   -579   0.00874209   0.00265044  
525.05798419   -576   0.01175203   0.00328261  
526.06735845   -573   0.01011740   0.00237317  
527.07601387   -570   0.00776392   0.00281971  
528.08857090   -567   0.00931206   0.00275310  
529.09987503   -564   0.00960729   0.00221371  
530.10843440   -561   0.00715776   0.00259599  
531.12225062   -558   0.00996509   0.00267617  
532.13355039   -555   0.01025597   0.00258133  
533.14307106   -552   0.00876774   0.00314048  
534.15474108   -549   0.00942886   0.00357507  
535.16513951   -546   0.00881840   0.00336178  
536.17584089   -543   0.00851089   0.00362447  
537.18657511   -540   0.00823621   0.00256447  
630.53510142   -263   0.00694122   0.00666883  
631.87884737   -259   0.00267530   0.00480540  
632.89219020   -256   0.00500924   0.00433565  
633.90441814   -253   0.00622828   0.00310416  
634.91515388   -250   0.00595513   0.00218761  
635.92789227   -247   0.00768462   0.00169560  
636.60312853   -245   0.00891496   0.00193831  
637.60893288   -242   0.00371041   0.00172140  
638.62101239   -239   0.00478102   0.00232446  
639.63239420   -236   0.00515394   0.00260690  
640.64290268   -233   0.00465352   0.00289550  
641.65520212   -230   0.00594407   0.00227889  
642.66628497   -227   0.00601802   0.00252055  
643.67680671   -224   0.00553087   0.00224049  
644.68923798   -221   0.00695325   0.00271908  
645.69874656   -218   0.00545293   0.00259337  
646.70785890   -215   0.00355637   0.00249246  
647.72106843   -212   0.00575701   0.00192706  
648.73025696   -209   0.00393665   0.00153759  
649.74179138   -206   0.00446217   0.00183092  
650.75463758   -203   0.00629948   0.00230493  
651.76389726   -200   0.00455026   0.00297771  
652.77527579   -197   0.00491989   0.00393765  
653.78878249   -194   0.00741770   0.00429274  
654.80268724   -191   0.01031355   0.00495465  
655.80361230   -188   0.00022972   0.01327578  
657.15553798   -184   0.00414354   0.00535660  
657.83423170   -182   0.00883133   0.00441074  
658.83830218   -179   0.00189291   0.00476416  
660.52450656   -174   0.00308247   0.00409173  
661.87495931   -170   0.00552336   0.00357746  
662.88940175   -167   0.00895690   0.00367570  
663.89815037   -164   0.00669663   0.00474659  
664.90566354   -161   0.00320090   0.00251620  
665.91722069   -158   0.00374916   0.00205862  
666.93023724   -155   0.00575682   0.00280171  
667.94008061   -152   0.00459129   0.00214817  
668.94967703   -149   0.00317881   0.00211215  
669.96307017   -146   0.00556306   0.00197643  
670.97408661   -143   0.00557061   0.00142288  
671.98188052   -140   0.00235562   0.00190220  
672.99581884   -137   0.00528505   0.00165659  
674.00693141   -134   0.00538872   0.00139616  
675.01584435   -131   0.00329277   0.00153487  
676.02631164   -128   0.00275116   0.00206232  
677.03904295   -125   0.00447358   0.00196333  
678.04917768   -122   0.00359941   0.00206593  
679.06095168   -119   0.00436451   0.00227120  
680.07282924   -116   0.00523318   0.00265049  
681.08330191   -113   0.00469695   0.00379381  
682.09223567   -110   0.00262182   0.00447583  
683.10288207   -107   0.00225933   0.00544707  
684.11035679   -104  -0.00127485   0.00434427  
685.12531926   -101   0.00267873   0.00417165  
686.13798517    -98   0.00433574   0.00473646  
687.14889542    -95   0.00423709   0.00426348  
688.15947446    -92   0.00380724   0.00368498  
689.17137355    -89   0.00469744   0.00314530  
690.51984584    -85   0.00515787   0.00238196  
691.86767225    -81   0.00497242   0.00188958  
692.87673822    -78   0.00302949   0.00236058  
693.88948228    -75   0.00476466   0.00150254  
694.89975366    -72   0.00402714   0.00148431  
695.91146103    -69   0.00472561   0.00143604  
696.92243288    -66   0.00468857   0.00120978  
697.93528709    -63   0.00653389   0.00131822  
698.94299003    -60   0.00322793   0.00104658  
699.95414546    -57   0.00337446   0.00152900  
700.96521624    -54   0.00343635   0.00162492  
701.97590415    -51   0.00311537   0.00123659  
702.98666070    -48   0.00286302   0.00167795  
703.99805292    -45   0.00324634   0.00158832  
705.01000414    -42   0.00418867   0.00180899  
706.01990610    -39   0.00308174   0.00207475  
707.03150616    -36   0.00367290   0.00207313  
708.04312523    -33   0.00428307   0.00275595  
709.05372038    -30   0.00386933   0.00269286  
710.06264003    -27   0.00178009   0.00303602  
711.41119159    -23   0.00231978   0.00247711  
712.75810111    -19   0.00121744   0.00371888  
713.77416518    -16   0.00627262   0.00358603  
714.78237859    -13   0.00347713   0.00284253  
715.79252654    -10   0.00261619   0.00263061  
716.80427025     -7   0.00335101   0.00251082  
717.81878152     -4   0.00685338   0.00220667  
718.83070963     -1   0.00777260   0.00375150  
736.01425525     50   0.00416700   0.00178243  
737.02562304     53   0.00452590   0.00207312  
738.03404409     56   0.00193805   0.00281532  
739.04611794     59   0.00300301   0.00361388  
740.05724524     62   0.00312141   0.00327100  
741.06867674     65   0.00354401   0.00263542  
742.07914251     68   0.00300089   0.00278848  
743.09200230     71   0.00485178   0.00206761  
744.10258927     74   0.00442986   0.00221906  
745.11182684     77   0.00265854   0.00232403  
746.12406261     80   0.00388541   0.00257917  
747.13509312     83   0.00390703   0.00276572  
748.14490921     86   0.00271422   0.00293218  
749.15444631     89   0.00124243   0.00293309  
750.16883517     92   0.00462239   0.00203348  
751.17906186     95   0.00384018   0.00225908  
752.19327107     98   0.00704050   0.00242120  
753.20305096    101   0.00581149   0.00276393  
754.21307567    104   0.00482731   0.00243901  
755.22235890    107   0.00310164   0.00272424  
756.23542539    110   0.00515924   0.00207028  
757.24439272    113   0.00311767   0.00193337  
758.25765773    116   0.00537379   0.00182839  
759.26888413    119   0.00559130   0.00169624  
760.27764678    122   0.00334505   0.00180196  
762.63780048    129   0.00447799   0.00190090  
764.99690368    136   0.00456044   0.00135515  
766.00731116    139   0.00395902   0.00172394  
767.01874253    142   0.00438150   0.00174947  
768.03025835    145   0.00488842   0.00171036  
769.04098115    148   0.00460233   0.00197330  
770.05255900    151   0.00517128   0.00193115  
771.06434961    154   0.00595300   0.00174266  
772.07165224    157   0.00224673   0.00149523  
773.08188196    160   0.00146756   0.00184218  
774.10034800    163   0.00892471   0.00149415  
775.10638331    166   0.00395112   0.00158796  
776.11581504    169   0.00237395   0.00157626  
777.12929753    172   0.00484755   0.00152030  
778.14038752    175   0.00492865   0.00126249  
779.14995432    178   0.00348655   0.00128944  
780.16294120    181   0.00546454   0.00126656  
781.18719217    184   0.01870661   0.00334622  
782.18806717    187   0.00857272   0.00198715  
783.19208410    190   0.00158075   0.00750476  
784.20506920    193   0.00355695   0.00614785  
785.21965026    196   0.00712912   0.00301153  
786.23068425    199   0.00715421   0.00273648  
787.23823146    202   0.00369253   0.00257771  
788.25069624    205   0.00514842   0.00223555  
789.26309177    208   0.00653505   0.00158720  
790.27115201    211   0.00358640   0.00156988  
791.28367900    214   0.00510449   0.00156959  
792.29493668    217   0.00535328   0.00111685  
793.30503989    220   0.00444759   0.00131088  
794.31846943    223   0.00686824   0.00153078  
795.32800253    226   0.00539244   0.00119738  
796.33894864    229   0.00532965   0.00212286  
797.35084143    232   0.00621355   0.00262663  
798.36088601    235   0.00524924   0.00287443  
799.36847297    238   0.00182730   0.00305015  
800.38424953    241   0.00659497   0.00267840  
801.39560880    244   0.00694534   0.00230843  
809.14383370    267   0.00410204   0.00204762  
810.16455057    270   0.01381002   0.00193871  
811.17641700    273   0.01466756   0.00198335  
812.18397846    276   0.01122012   0.00224708  
813.18778040    279   0.00401317   0.00272010  
814.20316518    282   0.00838905   0.00218296  
815.21112138    285   0.00533636   0.00237991  
816.22286136    288   0.00606744   0.00203757  
817.22422322    291  -0.00357959   0.00595699  
818.24283483    294   0.00402312   0.00224407  
819.25669530    297   0.00687470   0.00164202  
820.26522556    300   0.00439606   0.00209827  
821.27665229    303   0.00481389   0.00239212  
822.29101784    306   0.00817055   0.00209408  
823.29856733    309   0.00471114   0.00202201  
824.30859121    312   0.00372613   0.00296419  
825.32238665    315   0.00651268   0.00233752  
826.32969534    318   0.00281247   0.00246259  
827.34198504    321   0.00409327   0.00276816  
828.35574289    324   0.00684223   0.00219127  
829.36520498    327   0.00529542   0.00161416  
830.37433863    330   0.00342018   0.00120321  
831.38644138    333   0.00451403   0.00195412  
832.39727769    336   0.00434145   0.00204104  
833.40894932    339   0.00500418   0.00257067  
834.42145634    342   0.00650231   0.00200783  
835.42894132    345   0.00297839   0.00207397  
836.44386104    348   0.00688922   0.00217373  
837.45307462    351   0.00509390   0.00133720  
838.46232816    354   0.00333855   0.00153168  
839.47707505    357   0.00707654   0.00195409  
840.49025877    360   0.00925137   0.00180196  
841.49678000    363   0.00476370   0.00207553  
842.50694494    366   0.00391975   0.00301792  
843.51570455    369   0.00167047   0.00277310  
844.86515020    373   0.00310425   0.00276235  
846.21389966    377   0.00384186   0.00251602  
847.22607628    380   0.00500958   0.00266819  
848.23741464    383   0.00533904   0.00204247  
849.24884061    386   0.00575612   0.00211333  
850.26005153    389   0.00595814   0.00172026  
851.27045347    392   0.00535119   0.00223597  
852.28302463    395   0.00691346   0.00231041  
853.29214330    398   0.00502323   0.00196211  
854.30183881    401   0.00370984   0.00244137  
855.31546259    404   0.00632473   0.00143301  
856.32544862    407   0.00530187   0.00175205  
857.33601176    410   0.00485611   0.00145234  
858.34701743    413   0.00485288   0.00182105  
859.35952112    416   0.00634768   0.00165106  
860.37031745    419   0.00613511   0.00220745  
861.38187684    422   0.00668561   0.00232629  
862.39195314    425   0.00575301   0.00266906  
863.40335721    428   0.00614819   0.00287216  
864.41551569    431   0.00729777   0.00231460  
865.42903681    434   0.00981000   0.00164858  
866.43921044    437   0.00897474   0.00198668  
867.44905309    440   0.00780849   0.00263341  
868.45830708    443   0.00605359   0.00288483  
869.46965269    446   0.00639030   0.00442323  
870.48175455    449   0.00748327   0.00440016  
871.48988885    452   0.00460867   0.00459215  
872.50065532    455   0.00436625   0.00496087  
873.51278160    458   0.00548363   0.00350123  
874.86070590    462   0.00539607   0.00261283  
876.20901896    466   0.00569727   0.00231098  
877.22076535    469   0.00643476   0.00176141  
878.23254112    472   0.00720164   0.00183466  
879.24529261    475   0.00894424   0.00161103  
880.25288491    478   0.00552764   0.00172659  
881.26373222    481   0.00536606   0.00210389  
882.27727158    484   0.00789652   0.00217314  
883.28682451    487   0.00644056   0.00256182  
884.29687472    490   0.00548187   0.00316561  
885.30746748    493   0.00506574   0.00343054  
886.31917839    496   0.00576775   0.00462455  
887.33272415    499   0.00830462   0.00431115  
888.34532343    502   0.00989500   0.00495847  
889.35438283    505   0.00794551   0.00541064  
890.36471535    508   0.00726913   0.00464913  
891.37430013    511   0.00584501   0.00424363  
892.38439376    514   0.00492975   0.00409016  
893.39742531    517   0.00695240   0.00309660  
894.40818734    520   0.00670554   0.00304677  
895.41985025    523   0.00735956   0.00316561  
896.43369458    526   0.01019499   0.00325797  
897.44335041    529   0.00884192   0.00259306  
898.45040899    532   0.00489161   0.00347534  
899.46360060    535   0.00707432   0.00314455  
900.47283544    538   0.00530027   0.00307011  
901.48376701    541   0.00522294   0.00272258  
902.49627381    544   0.00672085   0.00250962  
903.50692901    547   0.00636716   0.00316694  
904.51878820    550   0.00721745   0.00296153  
1001.57989738    838   0.01147271   0.00262756 
1002.59035301    841   0.01091945   0.00266311 
1003.59990323    844   0.00946077   0.00359881 
1004.94952236    848   0.01106804   0.00223593 
1005.96119867    851   0.01173546   0.00206073 
1006.97270164    854   0.01222953   0.00155646 
1007.98287095    857   0.01138995   0.00168303 
1008.99391142    860   0.01142152   0.00179986 
1010.01026605    863   0.01676725   0.00212783 
1011.01536986    866   0.01086217   0.00255185 
1012.02667369    869   0.01115710   0.00379561 
1013.02741440    872   0.00088892   0.00307962 
1014.04868355    875   0.01114918   0.00404683 
1015.05765943    878   0.00911616   0.00327815 
1016.07146485    881   0.01191269   0.00378993 
1017.08955234    884   0.01899128   0.00295564 
1018.09244425    887   0.01087429   0.00359596 
1019.10177616    890   0.00919731   0.00315946 
1020.11151784    893   0.00793009   0.00353444 
1021.12102308    896   0.00642644   0.00305675 
1022.13153005    899   0.00592451   0.00299924 
1023.14759522    902   0.01098079   0.00262590 
1024.16023202    905   0.01260870   0.00208476 
1025.16989864    908   0.01126642   0.00186579 
1026.17556466    911   0.00592355   0.00242115 
1027.19158318    914   0.01093317   0.00234910 
1028.19343704    917   0.00177813   0.00488207 
1029.21323335    920   0.01056555   0.00215122 
1030.22592976    923   0.01225307   0.00155160 
1031.23467834    926   0.00999275   0.00155801 
1032.92004022    931   0.01033980   0.00154479 
1034.26774419    935   0.01003191   0.00152285 
1035.27954856    938   0.01082739   0.00204284 
1036.29022329    941   0.01049322   0.00191676 
1037.30212683    944   0.01138787   0.00225080 
1038.30653872    947   0.00479086   0.00364251 
1039.32280031    950   0.01004356   0.00363288 
1040.33377284    953   0.01000719   0.00363622 
1041.34689426    956   0.01211972   0.00389233 
1042.35795277    959   0.01216933   0.00390420 
1043.36818026    962   0.01138793   0.00473679 
1044.37850233    965   0.01070111   0.00469798 
1045.38766151    968   0.00885139   0.00498044 
1046.39914638    971   0.00932737   0.00487621 
1047.40914005    974   0.00831214   0.00332879 
1048.42121133    977   0.00937453   0.00300301 
1049.43346555    980   0.01061985   0.00244427 
1050.44456259    983   0.01070800   0.00199811 
1051.45359195    986   0.00872846   0.00201367 
1052.46609579    989   0.01022341   0.00170380 
1053.47674284    992   0.00986156   0.00116924 
1054.48746517    995   0.00957499   0.00153255 
1055.49956257    998   0.01066350   0.00161276 
1056.50987799   1001   0.00997003   0.00201671 
1057.52146929   1004   0.01055243   0.00212810 
1058.53106141   1007   0.00913566   0.00190441 
1059.54201981   1010   0.00908516   0.00149374 
1060.55340662   1013   0.00946307   0.00141773 
1061.56547185   1016   0.01051941   0.00148791 
1062.57511624   1019   0.00915491   0.00193409 
1063.92147949   1023   0.00750630   0.00198163 
1065.60694572   1028   0.00795770   0.00269229 
1066.61869300   1031   0.00869609   0.00245681 
1067.63078122   1034   0.00977541   0.00254518 
1068.63942602   1037   0.00741131   0.00316371 
1070.66419675   1043   0.01016426   0.00315964 
1073.02163982   1050   0.00858657   0.00270422 
1074.03409616   1053   0.01003401   0.00361910 
1075.04335458   1056   0.00828354   0.00371385 
1076.05352026   1059   0.00744033   0.00389716 
1077.06592879   1062   0.00883996   0.00338589 
1078.07470831   1065   0.00661059   0.00275779 
1079.08762412   1068   0.00851750   0.00279650 
1080.09992128   1071   0.00980577   0.00164895 
1081.11055194   1074   0.00942753   0.00178268 
1082.11973863   1077   0.00760533   0.00145083 
1083.13238486   1080   0.00924266   0.00164589 
1084.14362770   1083   0.00947661   0.00193583 
1085.15421087   1086   0.00905088   0.00261485 
1086.16481376   1089   0.00864488   0.00287813 
1087.17483115   1092   0.00765337   0.00347088 
1088.18573295   1095   0.00754628   0.00359119 
1089.19491847   1098   0.00572290   0.00303163 
1090.20637324   1101   0.00616877   0.00308636 
1091.22180292   1104   0.01058956   0.00336710 
1092.23214805   1107   0.00992579   0.00348775 
1093.23792168   1110   0.00469053   0.00431479 
1094.25162581   1113   0.00738576   0.00400425 
1095.26089448   1116   0.00564554   0.00269446 
1096.27788603   1119   0.01162819   0.00189130 
1097.62043888   1123   0.00616918   0.00147602 
1099.98203235   1130   0.00874190   0.00211015 
1100.99187301   1133   0.00757367   0.00188387 
1102.00248256   1136   0.00717432   0.00194824 
1103.01310963   1139   0.00679249   0.00242368 
1104.02368304   1142   0.00635701   0.00346490 
1105.03097359   1145   0.00263866   0.00275248 
1106.04597591   1148   0.00663209   0.00274935 
1107.05764878   1151   0.00729606   0.00209628 
1108.07048719   1154   0.00912558   0.00267587 
1109.08136764   1157   0.00899713   0.00217559 
1110.09127568   1160   0.00789628   0.00153178 
1111.09986394   1163   0.00547565   0.00311962 
1112.11322065   1166   0.00782346   0.00155160 
1113.12480228   1169   0.00839619   0.00181688 
1114.13206155   1172   0.00464657   0.00316347 
1115.15440689   1175   0.01598301   0.00263611 
1116.16771574   1178   0.01828297   0.00171749 
1118.18121353   1184   0.00976297   0.00245631 
1120.20356501   1190   0.01009666   0.00345484 
1121.88426134   1195   0.00577816   0.00263030 
1123.23266401   1199   0.00616898   0.00315658 
1124.24499192   1202   0.00748799   0.00228885 
1125.25274732   1205   0.00423449   0.00202174 
1126.60327793   1209   0.00675324   0.00288306 
1127.95402809   1213   0.00949154   0.00501212 
1128.96099230   1216   0.00544686   0.00266911 
1129.97283767   1219   0.00628333   0.00228849 
1130.98463400   1222   0.00707077   0.00189846 
1131.99626341   1225   0.00769128   0.00116308 
1133.00825278   1228   0.00867176   0.00121537 
1134.01651684   1231   0.00592692   0.00137796 
1135.02729370   1234   0.00569489   0.00156722 
1136.37785574   1238   0.00824507   0.00137181 
1137.04866645   1240   0.00504985   0.00184421 
1138.06344691   1243   0.00882142   0.00149099 
1139.07271705   1246   0.00708266   0.00190694 
1140.08403580   1249   0.00739251   0.00202957 
1141.09511084   1252   0.00745866   0.00173156 
1142.10664299   1255   0.00798191   0.00242100 
1143.11773384   1258   0.00806387   0.00232430 
1144.13089991   1261   0.01022105   0.00251416 
1145.13959246   1264   0.00790470   0.00202746 
1146.14958543   1267   0.00688877   0.00230328 
1147.16255657   1270   0.00885102   0.00208130 
1148.17053274   1273   0.00581830   0.00250108 
1149.18224360   1276   0.00652026   0.00215253 
1150.19486732   1279   0.00813508   0.00288310 
1151.20745111   1282   0.00970998   0.00205364 
1152.21439187   1285   0.00564184   0.00223886 
1153.22487171   1288   0.00511279   0.00323841 
1154.91209482   1293   0.00732108   0.00337056 
1156.26212936   1297   0.00934375   0.00355405 
1157.28019543   1300   0.01640093   0.00570185 
1158.28064171   1303   0.00583832   0.01128019 
1159.29620565   1306   0.01039336   0.00356134 
1162.67191102   1316   0.01606908   0.00418122 
1166.02960269   1326   0.00373110   0.00297363 
1167.04498457   1329   0.00810408   0.00232843 
1168.05307955   1332   0.00519017   0.00411657 
1169.06884217   1335   0.00994390   0.00286095 
1170.08023472   1338   0.01032755   0.00375269 
1171.08940603   1341   0.00848996   0.00331145 
1172.10089216   1344   0.00896720   0.00287775 
1173.10925313   1347   0.00631928   0.00248754 
1174.12118445   1350   0.00724170   0.00256144 
1175.14313268   1353   0.01818104   0.00432055 
1176.14234175   1356   0.00638121   0.00406723 
1177.15422435   1359   0.00725491   0.00268718 
1178.16703935   1362   0.00906102   0.00291506 
1179.17655091   1365   0.00756368   0.00309809 
1180.18689999   1368   0.00690387   0.00242393 
1181.19933740   1371   0.00833238   0.00220618 
1183.21829813   1377   0.00527533   0.00216002 
1184.23110121   1380   0.00706951   0.00219769 
1185.24673496   1383   0.01169437   0.00278781 
1186.25380821   1386   0.00775872   0.00259437 
1187.26339063   1389   0.00633225   0.00301867 
1188.27404826   1392   0.00598098   0.00268551 
1189.28793240   1395   0.00885623   0.00192269 
1190.29559531   1398   0.00551024   0.00165963 
1191.30774274   1401   0.00664878   0.00222933 
1192.32109323   1404   0.00899037   0.00206673 
1193.32880035   1407   0.00568860   0.00209805 
1194.33964133   1410   0.00552068   0.00206736 
1195.35361411   1413   0.00848457   0.00184157 
1196.35900037   1416   0.00286193   0.00267211 
1197.35828534   1419  -0.00886199   0.00358205 
1198.71120457   1423  -0.00395463   0.00705472 
1199.73369877   1426   0.00753068   0.00117788 
1200.74293449   1429   0.00575750   0.00122504 
1201.75480197   1432   0.00661609   0.00148127 
1202.76723569   1435   0.00804091   0.00152146 
1203.77640487   1438   0.00620120   0.00148004 
1204.78642326   1441   0.00521070   0.00200481 
1205.79936037   1444   0.00713891   0.00224784 
1206.82322897   1447   0.01999862   0.00249129 
1207.82508451   1450   0.01084526   0.00193626 
1208.83171833   1453   0.00647019   0.00154509 
1209.84246303   1456   0.00620599   0.00133701 
1210.85219051   1459   0.00492457   0.00178791 
1211.86440728   1462   0.00613245   0.00226380 
1212.87661656   1465   0.00733284   0.00180510 
1213.88898805   1468   0.00869543   0.00164219 
1215.22919485   1472   0.00089037   0.00280254 
1216.58199070   1476   0.00567436   0.00225259 
1217.59581736   1479   0.00849213   0.00353484 
1218.60400345   1482   0.00566932   0.00310847 
1219.61363869   1485   0.00429566   0.00348366 
1220.62308690   1488   0.00273498   0.00460660 
1221.63869948   1491   0.00733866   0.00274625 
1222.64926866   1494   0.00689895   0.00263526 
1223.65889723   1497   0.00551863   0.00243197 
1224.66929569   1500   0.00490819   0.00295153 
1225.68198673   1503   0.00659033   0.00149755 
1226.68974748   1506   0.00334219   0.00165452 
1227.70101785   1509   0.00360367   0.00153234 
1228.71461687   1512   0.00619379   0.00122434 
1230.06321921   1516   0.00678427   0.00145555 
1231.07328444   1519   0.00584061   0.00209291 
1232.08216221   1522   0.00370948   0.00261444 
1233.09223279   1525   0.00277117   0.00253454 
1234.10388877   1528   0.00341825   0.00267963 
1235.11733377   1531   0.00585435   0.00200727 
1236.12811487   1534   0.00562656   0.00213149 
1237.13723631   1537   0.00373910   0.00211694 
1238.14802459   1540   0.00351849   0.00212622 
1239.16009350   1543   0.00457850   0.00176792 
1240.17000540   1546   0.00348151   0.00163252 
1241.18038990   1549   0.00285712   0.00192364 
1242.19281075   1552   0.00426907   0.00143327 
1243.20370090   1555   0.00415033   0.00126415 
1244.21472304   1558   0.00416357   0.00208731 
1245.56204061   1562   0.00346928   0.00297785 
1247.24896065   1567   0.00537450   0.00226471 
1248.25828290   1570   0.00368785   0.00336254 
1249.26693723   1573   0.00133329   0.00361266 
1250.28048062   1576   0.00386778   0.00306119 
1251.28980097   1579   0.00217923   0.00267986 
1252.30313865   1582   0.00450802   0.00260671 
1253.31246327   1585   0.00282375   0.00332342 
1254.32480771   1588   0.00415929   0.00194537 
1255.33369787   1591   0.00204056   0.00241806 
1256.34475238   1594   0.00208617   0.00227864 
1257.35505669   1597   0.00138158   0.00210722 
1258.36636274   1600   0.00167874   0.00200831 
1259.37933751   1603   0.00364462   0.00204600 
1260.39055635   1606   0.00385456   0.00237826 
1261.40179341   1609   0.00408272   0.00266139 
1262.41170013   1612   0.00298055   0.00244574 
1263.42166189   1615   0.00193342   0.00256985 
1264.43352970   1618   0.00279233   0.00258140 
1265.44376420   1621   0.00201794   0.00221980 
1266.45247933   1624  -0.00027583   0.00237160 
1267.46765090   1627   0.00388685   0.00215063 
1268.81554952   1631   0.00377360   0.00239554 
1269.82344565   1634   0.00066084   0.00185395 
1270.83408410   1637   0.00029040   0.00206759 
1271.84639824   1640   0.00159564   0.00202525 
1373.95903247   1943   0.00233148   0.00264068 
1374.96937620   1946   0.00166631   0.00252725 
1375.98113857   1949   0.00241979   0.00311890 
1376.99469925   1952   0.00497157   0.00273589 
1378.00442835   1955   0.00369177   0.00219553 
1379.01426478   1958   0.00251931   0.00197138 
1380.02688280   1961   0.00412844   0.00215395 
1381.03640295   1964   0.00263969   0.00188552 
1382.04610664   1967   0.00133449   0.00207023 
1383.05795612   1970   0.00217507   0.00223258 
1384.06815206   1973   0.00136212   0.00229915 
1385.08166006   1976   0.00386122   0.00197718 
1386.09249109   1979   0.00368335   0.00176195 
1387.10318777   1982   0.00337114   0.00144118 
1388.11394094   1985   0.00311541   0.00185993 
1389.12549866   1988   0.00366424   0.00117843 
1390.13533322   1991   0.00248990   0.00202696 
1391.14737012   1994   0.00351791   0.00176342 
1392.15989811   1997   0.00503701   0.00195435 
1393.16900428   2000   0.00313428   0.00183972 
1394.17935080   2003   0.00247191   0.00175972 
1395.19240309   2006   0.00451530   0.00203566 
1396.20169081   2009   0.00279413   0.00169483 
1397.21264315   2012   0.00273757   0.00215273 
1398.22300390   2015   0.00208942   0.00306783 
1399.23537624   2018   0.00345287   0.00320423 
1400.24403944   2021   0.00110717   0.00362464 
1401.25665727   2024   0.00271611   0.00352938 
1402.27047592   2027   0.00552586   0.00353214 
1403.28207520   2030   0.00611625   0.00348046 
1404.96222766   2035   0.00125388   0.00330619 
1406.31224422   2039   0.00325859   0.00194009 
1407.32321906   2042   0.00322453   0.00156411 
1408.33534394   2045   0.00434052   0.00112693 
1409.34612742   2048   0.00411510   0.00119760 
1410.35590747   2051   0.00288626   0.00139227 
1411.36693878   2054   0.00290867   0.00155818 
1415.41077990   2066   0.00271421   0.00163379 
1419.11853363   2077   0.00343532   0.00223221 
1420.13060978   2080   0.00450258   0.00281392 
1421.14187765   2083   0.00476156   0.00355028 
1422.15088352   2086   0.00275853   0.00353078 
1423.16150318   2089   0.00236930   0.00411609 
1424.16977216   2092  -0.00037062   0.00425848 
1425.18164023   2095   0.00048855   0.00416899 
1426.19384569   2098   0.00168512   0.00292191 
1427.20608586   2101   0.00291639   0.00244946 
1428.21725659   2104   0.00307823   0.00224360 
1429.22855710   2107   0.00336984   0.00243810 
1430.23852021   2110   0.00232406   0.00247635 
1431.25093066   2113   0.00372561   0.00235430 
1432.26131890   2116   0.00310496   0.00189127 
1433.27043662   2119   0.00121379   0.00240540 
1434.28258494   2122   0.00235321   0.00173721 
1435.63123533   2126   0.00299174   0.00161275 
1437.31398203   2131   0.00072361   0.00215904 
1438.32743468   2134   0.00316737   0.00147414 
1439.33674857   2137   0.00147236   0.00215058 
1440.35004860   2140   0.00376350   0.00235468 
1441.35957107   2143   0.00227707   0.00264270 
1442.37058307   2146   0.00228018   0.00343715 
1443.38034040   2149   0.00102861   0.00307020 
1444.39152307   2152   0.00120239   0.00261077 
1445.40283188   2155   0.00150231   0.00248777 
1446.41609418   2158   0.00375571   0.00198800 
1447.42708654   2161   0.00373918   0.00173476 
1448.43729476   2164   0.00293850   0.00226196 
1449.44561647   2167   0.00025132   0.00247232 
1450.45610971   2170  -0.00026434   0.00323410 
1451.46856441   2173   0.00118147   0.00421883 
1452.48285568   2176   0.00446384   0.00441775 
1453.49142945   2179   0.00202872   0.00437712 
1454.50241527   2182   0.00200564   0.00417208 
1455.51231564   2185   0.00089712   0.00370721 
1456.52204393   2188  -0.00038349   0.00327710 
1457.53640025   2191   0.00296393   0.00257545 
1458.54443851   2194  -0.00000670   0.00211325 
1459.55666885   2197   0.00121474   0.00277539 
1460.56971177   2200   0.00324877   0.00201886 
1461.58097159   2203   0.00349969   0.00242343 
1462.58793996   2206  -0.00054083   0.00258624 
1463.60250480   2209   0.00301512   0.00265279 
1464.61190693   2212   0.00140835   0.00183213 
1465.62217071   2215   0.00066323   0.00196204 
1466.63404556   2218   0.00152919   0.00195547 
1467.64437592   2221   0.00085066   0.00158624 
1468.65723943   2224   0.00270527   0.00227969 
1469.66584069   2227   0.00029763   0.00347943 
1470.67374960   2230  -0.00280235   0.00324088 
1472.70096310   2236   0.00239336   0.00401373 
1473.71149724   2239   0.00191861   0.00390623 
1474.72136480   2242   0.00077727   0.00409080 
1475.73228806   2245   0.00069164   0.00250351 
1476.74242135   2248  -0.00018397   0.00173393 
1483.48482150   2268   0.00215688   0.00193450 
1489.88552619   2287  -0.00019476   0.00323680 
1490.89601411   2290  -0.00071574   0.00308143 
1491.90937227   2293   0.00163353   0.00300285 
1492.92128771   2296   0.00254007   0.00267239 
1493.93117151   2299   0.00141497   0.00232593 
1494.94136952   2302   0.00060409   0.00159810 
1495.95176930   2305  -0.00000502   0.00117838 
1496.96286250   2308   0.00007928   0.00133210 
1498.30861924   2312  -0.00217584   0.00238269 
1499.32511281   2315   0.00330883   0.00373978 
1500.33194992   2318  -0.00086295   0.00446508 
1501.34455041   2321   0.00072865   0.00398930 
1502.35513737   2324   0.00030671   0.00389124 
1503.36766389   2327   0.00182433   0.00382079 
1504.37769861   2330   0.00085016   0.00360383 
1505.38741252   2333  -0.00044482   0.00303141 
1506.39837702   2336  -0.00048922   0.00227580 
1507.40968386   2339  -0.00019127   0.00208702 
1508.42164790   2342   0.00076387   0.00222857 
1509.43391021   2345   0.00201729   0.00189545 
1510.44227006   2348  -0.00063176   0.00160946 
1511.45451986   2351   0.00060915   0.00127593 
1512.46584098   2354   0.00092137   0.00140504 
1513.47655888   2357   0.00063038   0.00155919 
1514.48906375   2360   0.00212635   0.00189362 
1515.49910022   2363   0.00115393   0.00123524 
1516.50880850   2366  -0.00014669   0.00154411 
1517.52021900   2369   0.00025491   0.00168075 
1518.53472897   2372   0.00375599   0.00195721 
1519.54215443   2375   0.00017256   0.00188072 
1520.55345634   2378   0.00046557   0.00272490 
1521.56467844   2381   0.00067878   0.00258513 
1522.57485732   2384  -0.00015124   0.00233785 
1523.58691335   2387   0.00089589   0.00132729 
1525.27177855   2392   0.00074627   0.00116694 
1526.95683407   2397   0.00078697   0.00235115 
1527.97147286   2400   0.00441686   0.00300087 
1528.97847150   2403   0.00040661   0.00388538 
1529.98827929   2406  -0.00079450   0.00243003 
1530.99869256   2409  -0.00139012   0.00298282 
1532.01146510   2412   0.00037352   0.00202928 
1533.02427209   2415   0.00217161   0.00194075 
1534.03289269   2418  -0.00021668   0.00227867 
1535.04516868   2421   0.00105041   0.00241845 
1536.05538496   2424   0.00025780   0.00191638 
1537.06494984   2427  -0.00118621   0.00257370 
1538.07944218   2430   0.00229723   0.00174554 
1539.09028718   2433   0.00213333   0.00135363 
1540.10023583   2436   0.00107309   0.00127175 
1541.11157435   2439   0.00140272   0.00144076 
1542.12259447   2442   0.00141394   0.00181031 
1543.13461900   2445   0.00242958   0.00183486 
1544.14673087   2448   0.00353255   0.00196492 
1545.15425473   2451   0.00004751   0.00162897 
1546.16559563   2454   0.00037952   0.00256416 
1547.17920856   2457   0.00298355   0.00207845 
1548.18780367   2460   0.00056977   0.00272256 
1549.19886539   2463   0.00062259   0.00347129 
1550.21123539   2466   0.00198370   0.00320343 
1551.22094175   2469   0.00068116   0.00193395 
1552.23211223   2472   0.00084275   0.00111096 
1553.24282108   2475   0.00054270   0.00149467 
1554.25340558   2478   0.00011831   0.00298997 
1555.26699801   2481   0.00270185   0.00343705 
1556.27434859   2484  -0.00095647   0.00346743 
1557.28589892   2487  -0.00041503   0.00335986 
1559.64563489   2494   0.00030018   0.00159332 
1560.65753691   2497   0.00119330   0.00145915 
1562.00636336   2501   0.00200790   0.00265440 
1563.01565398   2504   0.00028962   0.00277283 
1564.02660240   2507   0.00022914   0.00327953 
1565.03812370   2510   0.00074155   0.00235396 
1566.04878919   2513   0.00039815   0.00249868 
1567.06268604   2516   0.00328610   0.00200450 
1568.07124257   2519   0.00083374   0.00179593 
1568.74622880   2521   0.00181404   0.00190021 
1569.75446916   2524  -0.00095450   0.00223275 
1570.76947803   2527   0.00304547   0.00245143 
1571.77923468   2530   0.00179323   0.00268953 
1572.79186885   2533   0.00341851   0.00276768 
1573.79865110   2536  -0.00080814   0.00335428 
1574.81123954   2539   0.00077141   0.00367308 
1575.82063860   2542  -0.00083843   0.00288201 
1577.16978041   2546   0.00029152   0.00324299 
1577.84627906   2548   0.00278424   0.00313396 
1578.85480688   2551   0.00030316   0.00295031 
1579.86411275   2554  -0.00139986   0.00197271 
1580.87533188   2557  -0.00118962   0.00157428 
1584.58261118   2568  -0.00094294   0.00217277 
1588.29097218   2579   0.00038545   0.00142832 
1589.30145959   2582  -0.00013604   0.00229428 
1590.31203066   2585  -0.00057386   0.00230799 

==> Fig10_Supplementarydata_Part3_KIC5520878.dat <==
Max(BJD-2454833)  Epoch   O-C (d)   error (d)
131.85240697  -3103  -0.00001784   0.00186795  
132.65840868  -3100  -0.00152832   0.00191021  
133.46726803  -3097  -0.00018116   0.00170595  
134.27511805  -3094   0.00015667   0.00222076  
135.08218365  -3091  -0.00028992   0.00182372  
135.88845408  -3088  -0.00153168   0.00205669  
136.69723867  -3085  -0.00025928   0.00152024  
137.50595635  -3082   0.00094621   0.00215791  
138.31204412  -3079  -0.00047821   0.00199363  
139.11877205  -3076  -0.00126247   0.00225924  
139.92698269  -3073  -0.00056402   0.00188286  
140.73508004  -3070   0.00002114   0.00249650  
141.54241753  -3067  -0.00015356   0.00204285  
142.34814118  -3064  -0.00194210   0.00240615  
143.15648035  -3061  -0.00111512   0.00181827  
143.96626811  -3058   0.00116045   0.00248274  
144.77174862  -3055  -0.00087123   0.00234781  
145.57795391  -3052  -0.00217813   0.00238105  
146.38772635  -3049   0.00008212   0.00205882  
147.19520384  -3046   0.00004742   0.00265589  
148.00518816  -3043   0.00251955   0.00312847  
148.80843214  -3040  -0.00174866   0.00228023  
149.61752089  -3037  -0.00017210   0.00221189  
150.42562231  -3034   0.00041713   0.00264319  
151.23104272  -3031  -0.00167465   0.00252704  
152.03815007  -3028  -0.00207949   0.00253967  
152.84827494  -3025   0.00053319   0.00218846  
153.65499221  -3022  -0.00026173   0.00269120  
154.46260602  -3019  -0.00016011   0.00262749  
155.26907907  -3016  -0.00119925   0.00278898  
156.07797326  -3013   0.00018275   0.00230820  
156.88519361  -3010  -0.00010909   0.00258728  
157.69132475  -3007  -0.00149014   0.00270354  
158.49728599  -3004  -0.00304109   0.00227552  
159.30894816  -3001   0.00110889   0.00225744  
160.11464205  -2998  -0.00070941   0.00293092  
160.92350301  -2995   0.00063936   0.00267650  
161.72776078  -2992  -0.00261506   0.00213365  
162.53822536  -2989   0.00033733   0.00245249  
163.34489806  -2986  -0.00050216   0.00243500  
164.15132001  -2983  -0.00159240   0.00271038  
170.07139513  -2961  -0.00327334   0.00235732  
170.88279850  -2958   0.00061784   0.00232598  
171.68860119  -2955  -0.00109166   0.00286234  
172.49777753  -2952   0.00057249   0.00180606  
173.30171049  -2949  -0.00300674   0.00249581  
174.11190695  -2946  -0.00032247   0.00191937  
174.91875782  -2943  -0.00098379   0.00210500  
175.72577348  -2940  -0.00148032   0.00233463  
176.53230459  -2937  -0.00246140   0.00218015  
177.34340118  -2934   0.00112300   0.00214091  
178.14894118  -2931  -0.00084919   0.00257241  
178.95751329  -2928   0.00021073   0.00177263  
179.76276502  -2925  -0.00204973   0.00212447  
180.57186678  -2922  -0.00046016   0.00201972  
182.45480919  -2915  -0.00171286   0.00160570  
184.33908537  -2908  -0.00163179   0.00167076  
185.14871220  -2905   0.00048285   0.00195797  
185.95492960  -2902  -0.00081194   0.00207851  
186.76238616  -2899  -0.00086757   0.00170654  
187.56993557  -2896  -0.00083035   0.00172372  
188.37782774  -2893  -0.00045037   0.00181919  
189.18578291  -2890  -0.00000739   0.00153443  
189.99125402  -2887  -0.00204847   0.00183253  
190.80038558  -2884  -0.00042910   0.00145439  
191.60820896  -2881  -0.00011791   0.00199784  
192.41543476  -2878  -0.00040430   0.00178190  
193.22195902  -2875  -0.00139223   0.00159936  
194.03045883  -2872  -0.00040461   0.00148256  
194.83748415  -2869  -0.00089148   0.00178635  
195.64633111  -2866   0.00044329   0.00129875  
196.45126462  -2863  -0.00213539   0.00151914  
197.26062049  -2860  -0.00029171   0.00141439  
198.06983439  -2857   0.00141000   0.00130496  
198.87595743  -2854   0.00002085   0.00153293  
199.68147492  -2851  -0.00197385   0.00154327  
200.49104870  -2848   0.00008774   0.00131042  
201.29757453  -2845  -0.00089862   0.00144709  
202.10609105  -2842   0.00010571   0.00130557  
202.91171453  -2839  -0.00178300   0.00139280  
203.72125068  -2836   0.00024096   0.00117647  
204.52842721  -2833  -0.00009470   0.00137898  
205.33627012  -2830   0.00023602   0.00127302  
206.14236272  -2827  -0.00118357   0.00123508  
206.95129718  -2824   0.00023870   0.00109388  
207.75775552  -2821  -0.00081515   0.00099562  
208.56590986  -2818  -0.00017300   0.00120626  
209.37230879  -2815  -0.00128626   0.00106167  
210.18175808  -2812   0.00065084   0.00109466  
210.98840200  -2809  -0.00021743   0.00113161  
211.79625824  -2806   0.00012662   0.00112215  
212.60318016  -2803  -0.00046365   0.00109384  
213.41085879  -2800  -0.00029721   0.00120852  
214.21860813  -2797  -0.00006006   0.00090192  
215.02579946  -2794  -0.00038092   0.00117109  
215.83297704  -2791  -0.00071553   0.00083632  
216.64175715  -2788   0.00055239   0.00115892  
217.44671499  -2785  -0.00200196   0.00211864  
218.25574294  -2782  -0.00048620   0.00119382  
219.06358292  -2779  -0.00015841   0.00105653  
219.87125353  -2776   0.00000001   0.00110837  
220.67864385  -2773  -0.00012186   0.00080592  
221.48561256  -2770  -0.00066534   0.00107708  
222.29356338  -2767  -0.00022671   0.00080944  
223.37046522  -2763  -0.00000779   0.00127151  
224.17682656  -2760  -0.00115864   0.00120445  
224.98605239  -2757   0.00055500   0.00095182  
225.79169877  -2754  -0.00131081   0.00101530  
226.59974449  -2751  -0.00077728   0.00107413  
227.40701164  -2748  -0.00102232   0.00088287  
228.21631750  -2745   0.00077135   0.00125865  
229.02215163  -2742  -0.00090671   0.00128483  
230.36823875  -2737  -0.00067324   0.00101215  
231.71361396  -2732  -0.00115168   0.00125387  
232.52212743  -2729  -0.00015040   0.00103094  
233.33049417  -2726   0.00070415   0.00119076  
234.13678866  -2723  -0.00051355   0.00128958  
234.94550974  -2720   0.00069534   0.00098748  
235.75330388  -2717   0.00097729   0.00126389  
236.56003151  -2714   0.00019273   0.00113664  
237.36604329  -2711  -0.00130768   0.00136327  
238.17366616  -2708  -0.00119700   0.00128455  
238.98222262  -2705  -0.00015273   0.00084557  
239.79029580  -2702   0.00040826   0.00141162  
240.59670521  -2699  -0.00069452   0.00135036  
241.40546494  -2696   0.00055302   0.00124051  
242.21205610  -2693  -0.00036801   0.00147156  
243.01995739  -2690   0.00002109   0.00131567  
243.82651802  -2687  -0.00093047   0.00126362  
244.63352233  -2684  -0.00143835   0.00148671  
245.44280522  -2681   0.00033235   0.00104858  
246.25007694  -2678   0.00009188   0.00188784  
247.05654908  -2675  -0.00094817   0.00150668  
247.86541875  -2672   0.00040931   0.00127605  
248.67221822  -2669  -0.00030341   0.00149285  
249.47991704  -2666  -0.00011678   0.00185423  
250.28637472  -2663  -0.00117129   0.00120766  
251.09495509  -2660  -0.00010311   0.00161970  
251.90257265  -2657   0.00000226   0.00125088  
252.71049537  -2654   0.00041279   0.00169136  
253.51583238  -2651  -0.00176239   0.00172095  
254.32557240  -2648   0.00046544   0.00146436  
255.66951716  -2643  -0.00144345   0.00128769  
257.01561585  -2638  -0.00119841   0.00141785  
257.82550607  -2635   0.00117962   0.00171614  
260.51637418  -2625   0.00034043   0.00187136  
261.32118918  -2622  -0.00235676   0.00162985  
262.13128069  -2619   0.00022256   0.00149396  
262.93945557  -2616   0.00088525   0.00180284  
263.74576175  -2613  -0.00032076   0.00220824  
264.55317866  -2610  -0.00041604   0.00154193  
265.36087081  -2607  -0.00023608   0.00201515  
266.16929160  -2604   0.00067252   0.00157178  
267.24418710  -2600  -0.00111490   0.00199269  
268.05335277  -2597   0.00053858   0.00191125  
268.86104216  -2594   0.00071578   0.00210768  
269.66757092  -2591  -0.00026765   0.00175836  
270.47470724  -2588  -0.00064352   0.00193567  
271.28494803  -2585   0.00208508   0.00198847  
272.09040666  -2582   0.00003152   0.00196379  
272.89675242  -2579  -0.00113491   0.00219889  
273.70369565  -2576  -0.00170387   0.00184991  
274.51435009  -2573   0.00143838   0.00191628  
275.32116657  -2570   0.00074267   0.00237734  
276.12804011  -2567   0.00010402   0.00196860  
276.93465207  -2564  -0.00079621   0.00200750  
277.74434025  -2561   0.00137978   0.00183246  
278.54972290  -2558  -0.00074976   0.00217898  
279.35759924  -2555  -0.00038561   0.00227437  
280.16591133  -2552   0.00041429   0.00186537  
281.24087016  -2548  -0.00130980   0.00265016  
282.58893220  -2543   0.00089859   0.00230509  
283.39402766  -2540  -0.00151814   0.00214290  
284.20498772  -2537   0.00192973   0.00192798  
285.01025613  -2534  -0.00031405   0.00213036  
285.81864886  -2531   0.00056649   0.00207646  
286.62389863  -2528  -0.00169593   0.00217040  
287.43503911  -2525   0.00193236   0.00222956  
288.23985329  -2522  -0.00076565   0.00237135  
289.04860335  -2519   0.00047222   0.00238184  
289.85445568  -2516  -0.00118764   0.00221023  
290.93527326  -2512   0.00294702   0.00161585  
292.27846432  -2507   0.00028443   0.00234913  
293.08422567  -2504  -0.00146641   0.00204531  
293.89494580  -2501   0.00174153   0.00229446  
294.70026094  -2498  -0.00045552   0.00262831  
295.50754967  -2495  -0.00067898   0.00264695  
296.31506754  -2492  -0.00067330   0.00239714  
297.12500858  -2489   0.00175555   0.00227817  
297.93126347  -2486   0.00049825   0.00223190  
298.73843315  -2483   0.00015574   0.00240751  
299.54512331  -2480  -0.00066629   0.00209430  
300.35443894  -2477   0.00113715   0.00231733  
301.16025959  -2474  -0.00055439   0.00245914  
301.96758732  -2471  -0.00073885   0.00274523  
302.77531774  -2468  -0.00052062   0.00185426  
303.58532021  -2465   0.00196966   0.00225916  
304.39183792  -2462   0.00097518   0.00199156  
305.19786332  -2459  -0.00051161   0.00259195  
306.00554914  -2456  -0.00033798   0.00207168  
306.81447207  -2453   0.00107276   0.00256714  
307.62008428  -2450  -0.00082722   0.00217840  
308.42673609  -2447  -0.00168760   0.00272221  
309.23593535  -2444  -0.00000053   0.00189071  
310.04551731  -2441   0.00206924   0.00245978  
310.85270749  -2438   0.00174723   0.00208331  
311.65784208  -2435  -0.00063037   0.00249049  
312.46586773  -2432  -0.00011691   0.00198599  
313.27396830  -2429   0.00047147   0.00237361  
314.08102923  -2426   0.00002021   0.00222322  
314.88691758  -2423  -0.00160363   0.00274792  
315.69658903  -2420   0.00055563   0.00183649  
316.50502603  -2417   0.00148044   0.00220406  
317.31337264  -2414   0.00231486   0.00289554  
318.11758875  -2411  -0.00098122   0.00257110  
318.92640230  -2408   0.00032014   0.00222002  
319.73362232  -2405   0.00002797   0.00256449  
320.54394471  -2402   0.00283817   0.00244747  
322.15718063  -2396   0.00104971   0.00226998  
324.03956491  -2389  -0.00076112   0.00229044  
324.84857901  -2386   0.00074079   0.00227212  
325.65566576  -2383   0.00031535   0.00248335  
326.46114843  -2380  -0.00171417   0.00243057  
327.27052449  -2377   0.00014970   0.00194715  
328.07903594  -2374   0.00114896   0.00216501  
328.88732130  -2371   0.00192213   0.00221835  
329.69190156  -2368  -0.00100980   0.00263381  
330.50104391  -2365   0.00062036   0.00215015  
331.30742759  -2362  -0.00050815   0.00237565  
332.11556492  -2359   0.00011699   0.00269597  
332.92129049  -2356  -0.00166963   0.00233150  
333.73173329  -2353   0.00126098   0.00203954  
334.53872434  -2350   0.00073984   0.00233062  
335.34804545  -2347   0.00254876   0.00189843  
336.15129853  -2344  -0.00171035   0.00266393  
336.96247948  -2341   0.00195841   0.00245151  
337.76780732  -2338  -0.00022594   0.00219743  
338.57558021  -2335   0.00003476   0.00260883  
339.38192366  -2332  -0.00113398   0.00233619  
340.19158138  -2329   0.00101155   0.00194229  
340.99939191  -2326   0.00130989   0.00260879  
341.80743251  -2323   0.00183830   0.00205076  
342.61149462  -2320  -0.00161178   0.00294612  
343.42080071  -2317   0.00018212   0.00210814  
344.22767076  -2314  -0.00046002   0.00206833  
345.03573143  -2311   0.00008846   0.00279932  
345.84127227  -2308  -0.00188289   0.00233628  
346.65142387  -2305   0.00075652   0.00194651  
347.45939797  -2302   0.00121843   0.00248147  
348.26731210  -2299   0.00162037   0.00231641  
349.07202114  -2296  -0.00118278   0.00223324  
352.84055198  -2282  -0.00104216   0.00213335  
353.64807726  -2279  -0.00102907   0.00201881  
354.45692980  -2276   0.00031128   0.00186693  
355.26459913  -2273   0.00046842   0.00235961  
356.07034617  -2270  -0.00129673   0.00237423  
356.87837124  -2267  -0.00078385   0.00190366  
357.68661250  -2264  -0.00005478   0.00190142  
358.49491609  -2261   0.00073662   0.00154127  
359.30044634  -2258  -0.00124532   0.00171549  
360.10875415  -2255  -0.00044970   0.00182351  
360.91581772  -2252  -0.00089832   0.00183691  
361.72452286  -2249   0.00029463   0.00186472  
362.52976652  -2246  -0.00197390   0.00212643  
363.33864381  -2243  -0.00060880   0.00162486  
364.14654629  -2240  -0.00021851   0.00174343  
364.95565877  -2237   0.00138178   0.00159486  
365.76022067  -2234  -0.00156851   0.00164593  
366.56837282  -2231  -0.00092855   0.00161186  
367.37596971  -2228  -0.00084385   0.00177183  
368.18434285  -2225   0.00001710   0.00177030  
368.98970718  -2222  -0.00213076   0.00205601  
369.79928903  -2219  -0.00006110   0.00174882  
370.60554605  -2216  -0.00131627   0.00156208  
371.41593894  -2213   0.00156443   0.00158693  
372.22072161  -2210  -0.00116509   0.00162219  
373.02831151  -2207  -0.00108738   0.00164844  
373.83566340  -2204  -0.00124768   0.00149003  
374.64279411  -2201  -0.00162916   0.00169902  
375.45006489  -2198  -0.00187057   0.00173365  
376.25939944  -2195  -0.00004821   0.00138078  
377.06731648  -2192   0.00035664   0.00157026  
377.87569596  -2189   0.00122393   0.00148149  
378.68108930  -2186  -0.00089492   0.00138554  
379.48822451  -2183  -0.00127190   0.00139751  
380.29551061  -2180  -0.00149799   0.00153343  
381.10327606  -2177  -0.00124473   0.00155562  
381.91050064  -2174  -0.00153234   0.00166594  
382.71914890  -2171  -0.00039627   0.00110077  
383.79840555  -2167   0.00217746   0.00107193  
385.14135736  -2162  -0.00072438   0.00116946  
385.94776243  -2159  -0.00183150   0.00142003  
386.75638566  -2156  -0.00072046   0.00138254  
387.56300353  -2153  -0.00161478   0.00163019  
388.37171815  -2150  -0.00041235   0.00119731  
389.17923178  -2147  -0.00041091   0.00120984  
389.98756209  -2144   0.00040721   0.00144840  
390.79506011  -2141   0.00039304   0.00179174  
391.60109907  -2138  -0.00108019   0.00105219  
392.40812265  -2135  -0.00156880   0.00139689  
393.21681098  -2132  -0.00039266   0.00119947  
394.02274848  -2129  -0.00196735   0.00141433  
394.83181635  -2126  -0.00041167   0.00122046  
395.63980015  -2123   0.00005994   0.00124439  
396.44726597  -2120   0.00001357   0.00161567  
399.13941407  -2110   0.00045437   0.00152119  
402.09995835  -2099   0.00012062   0.00118027  
402.90661007  -2096  -0.00073985   0.00165468  
403.71425495  -2093  -0.00060716   0.00148862  
404.52184363  -2090  -0.00053067   0.00086221  
405.32798698  -2087  -0.00189951   0.00107079  
406.13699845  -2084  -0.00040023   0.00134242  
406.94295115  -2081  -0.00195972   0.00147457  
407.75170667  -2078  -0.00071639   0.00117513  
408.55951565  -2075  -0.00041960   0.00135897  
409.36711760  -2072  -0.00032984   0.00168460  
410.17435779  -2069  -0.00060184   0.00148054  
410.98164945  -2066  -0.00082237   0.00084235  
411.78822610  -2063  -0.00175791   0.00112341  
412.59720614  -2060  -0.00029006   0.00125690  
413.40307831  -2057  -0.00193008   0.00155029  
414.21227634  -2054  -0.00024424   0.00104968  
415.02018870  -2051   0.00015593   0.00179165  
415.82675431  -2048  -0.00079065   0.00148125  
416.63406390  -2045  -0.00099325   0.00138096  
417.44236950  -2042  -0.00019984   0.00083585  
418.24819459  -2039  -0.00188694   0.00117204  
419.05811610  -2036   0.00052238   0.00136822  
419.86318412  -2033  -0.00192179   0.00138877  
420.67240824  -2030  -0.00020986   0.00113300  
421.47885191  -2027  -0.00127838   0.00128576  
422.28695997  -2024  -0.00068251   0.00153396  
423.09352606  -2021  -0.00162861   0.00139388  
423.90273736  -2018   0.00007050   0.00080910  
424.70805812  -2015  -0.00212093   0.00116229  
425.51875679  -2012   0.00106555   0.00125011  
426.32307971  -2009  -0.00212372   0.00138425  
427.13249067  -2006  -0.00022495   0.00116594  
427.93873782  -2003  -0.00148999   0.00127131  
428.74770987  -2000  -0.00003013   0.00154627  
429.55363461  -1997  -0.00161758   0.00143969  
430.36308936  -1994   0.00032498   0.00079133  
431.16835081  -1991  -0.00192576   0.00103451  
431.97861690  -1988   0.00082814   0.00140126  
432.78362355  -1985  -0.00167740   0.00128319  
433.59219353  -1982  -0.00061961   0.00110565  
434.39986169  -1979  -0.00046364   0.00110542  
434.93699074  -1977  -0.00167605   0.00142366  
435.74663129  -1974   0.00045231   0.00106470  
436.82176065  -1970  -0.00110125   0.00089222  
437.62814925  -1967  -0.00222484   0.00097056  
438.16938833  -1965   0.00067278   0.00108361  
438.97298010  -1962  -0.00324764   0.00144826  
439.78474823  -1959   0.00100830   0.00108283  
440.59060011  -1956  -0.00065201   0.00099235  
441.39825933  -1953  -0.00050498   0.00118567  
443.82047853  -1944  -0.00082235   0.00101102  
444.62806266  -1941  -0.00075041   0.00097488  
445.43450449  -1938  -0.00182077   0.00138131  
446.24362362  -1935  -0.00021383   0.00113013  
447.05111515  -1932  -0.00023449   0.00086007  
447.85854909  -1929  -0.00031274   0.00118938  
448.66647232  -1926   0.00009830   0.00101733  
449.47254838  -1923  -0.00133783   0.00097252  
450.28156431  -1920   0.00016591   0.00095178  
451.08802870  -1917  -0.00088189   0.00098435  
451.89610076  -1914  -0.00032202   0.00125419  
452.70315271  -1911  -0.00078226   0.00130314  
453.51200307  -1908   0.00055591   0.00091150  
454.31840887  -1905  -0.00055048   0.00122930  
455.12682492  -1902   0.00035338   0.00096002  
455.93238519  -1899  -0.00159854   0.00120258  
456.74178168  -1896   0.00028576   0.00118351  
457.54789288  -1893  -0.00111523   0.00134570  
458.35623775  -1890  -0.00028255   0.00132403  
459.16275450  -1887  -0.00127799   0.00143304  
459.97219392  -1884   0.00064924   0.00120812  
460.77890778  -1881  -0.00014909   0.00147283  
461.58605003  -1878  -0.00051903   0.00133249  
462.39243460  -1875  -0.00164665   0.00150562  
463.20279795  -1872   0.00120451   0.00139636  
464.00747108  -1869  -0.00163455   0.00154620  
464.81624479  -1866  -0.00037303   0.00139128  
465.62346230  -1863  -0.00066771   0.00177377  
466.43231267  -1860   0.00067047   0.00149863  
467.23887375  -1857  -0.00028064   0.00159169  
468.04661665  -1854  -0.00004993   0.00155223  
468.85303243  -1851  -0.00114634   0.00184176  
469.66320948  -1848   0.00151852   0.00164823  
470.46818320  -1845  -0.00101995   0.00195450  
471.27597051  -1842  -0.00074483   0.00169783  
472.08465237  -1839   0.00042484   0.00205158  
472.89272780  -1836   0.00098808   0.00180416  
473.69925750  -1833   0.00000559   0.00203119  
474.50823997  -1830   0.00147587   0.00197328  
476.12224985  -1824   0.00046137   0.00197038  
477.46901172  -1819   0.00136959   0.00215892  
478.27445546  -1816  -0.00069886   0.00185016  
479.08230613  -1813  -0.00036038   0.00188237  
479.89092495  -1810   0.00074625   0.00191860  
480.69842365  -1807   0.00073276   0.00230006  
481.50516048  -1804  -0.00004260   0.00240129  
482.31230692  -1801  -0.00040835   0.00205669  
483.11985637  -1798  -0.00037109   0.00197325  
483.92890452  -1795   0.00116487   0.00222728  
484.73494579  -1792  -0.00030605   0.00206544  
485.54197819  -1789  -0.00078584   0.00197785  
486.35217014  -1786   0.00189392   0.00180392  
487.15785281  -1783   0.00006440   0.00238261  
487.96508073  -1780  -0.00021987   0.00239199  
488.77233871  -1777  -0.00047408   0.00213339  
489.57973724  -1774  -0.00058774   0.00187741  
490.38853992  -1771   0.00070275   0.00257509  
491.19559866  -1768   0.00024930   0.00210882  
492.00232143  -1765  -0.00054012   0.00223424  
492.81150660  -1762   0.00113286   0.00209730  
493.61852205  -1759   0.00063612   0.00252121  
494.42520535  -1756  -0.00019277   0.00259853  
495.23182360  -1753  -0.00108671   0.00219732  
496.04005821  -1750  -0.00036429   0.00223280  
496.84869336  -1747   0.00075867   0.00272597  
497.65495257  -1744  -0.00049431   0.00222910  
498.46286861  -1741  -0.00009046   0.00243471  
499.27220228  -1738   0.00173102   0.00182800  
500.07867094  -1735   0.00068749   0.00264136  
500.88488223  -1732  -0.00061341   0.00224878  
501.69126001  -1729  -0.00174782   0.00224927  
502.50119694  -1726   0.00067692   0.00201341  
503.30959137  -1723   0.00155916   0.00288782  
504.38575470  -1719   0.00103957   0.00273231  
505.46049106  -1715  -0.00090699   0.00219000  
506.26829018  -1712  -0.00062006   0.00231959  
507.07715718  -1709   0.00073475   0.00203141  
507.88386618  -1706  -0.00006844   0.00251612  
508.69064573  -1703  -0.00080108   0.00181776  
509.49885471  -1700  -0.00010429   0.00191693  
510.30782945  -1697   0.00135826   0.00243853  
511.11467501  -1694   0.00069163   0.00242326  
511.92057564  -1691  -0.00091993   0.00229020  
512.72901881  -1688   0.00001105   0.00198443  
513.53729047  -1685   0.00077052   0.00251037  
514.34379760  -1682  -0.00023454   0.00247226  
515.15112665  -1679  -0.00041768   0.00203325  
515.95983078  -1676   0.00077426   0.00191123  
516.76810945  -1673   0.00154074   0.00227181  
517.57436625  -1670   0.00028535   0.00204058  
518.38027680  -1667  -0.00131629   0.00220456  
519.18966568  -1664   0.00056040   0.00198538  
519.99711343  -1661   0.00049596   0.00213281  
520.80361598  -1658  -0.00051368   0.00224043  
521.61102149  -1655  -0.00062036   0.00201501  
522.42078877  -1652   0.00163473   0.00193886  
523.22782280  -1649   0.00115657   0.00245450  
524.03530081  -1646   0.00112239   0.00205940  
524.83750889  -1643  -0.00418172   0.00224684  
525.64946894  -1640   0.00026614   0.00176289  
526.45792263  -1637   0.00120764   0.00184384  
527.26373859  -1634  -0.00048859   0.00206204  
528.07166772  -1631  -0.00007165   0.00159381  
528.88095409  -1628   0.00170253   0.00172344  
529.68794934  -1625   0.00118559   0.00220156  
530.49429486  -1622   0.00001892   0.00211687  
531.30160354  -1619  -0.00018459   0.00174517  
532.11011819  -1616   0.00081787   0.00174957  
532.91759418  -1613   0.00078167   0.00200233  
533.72394487  -1610  -0.00037983   0.00193014  
534.53253574  -1607   0.00069885   0.00160683  
535.34082771  -1604   0.00147863   0.00166922  
536.14846221  -1601   0.00160094   0.00194959  
536.95665827  -1598   0.00228481   0.00199678  
537.76242505  -1595   0.00053940   0.00149269  
539.91653621  -1587   0.00128472   0.00176313  
540.72521434  -1584   0.00245066   0.00195470  
541.53001275  -1581  -0.00026312   0.00166848  
542.33892986  -1578   0.00114180   0.00172361  
543.14610450  -1575   0.00080425   0.00161849  
543.95258287  -1572  -0.00022957   0.00188171  
544.75983247  -1569  -0.00049216   0.00159317  
545.56941512  -1566   0.00157830   0.00137382  
546.37687142  -1563   0.00152241   0.00168489  
547.18543876  -1560   0.00257756   0.00221615  
547.99064742  -1557   0.00027403   0.00160154  
548.79911053  -1554   0.00122495   0.00157532  
549.60630716  -1551   0.00090939   0.00166417  
550.41318253  -1548   0.00027257   0.00182016  
551.22007501  -1545  -0.00034714   0.00166549  
552.03059824  -1542   0.00266390   0.00169790  
552.83690555  -1539   0.00145902   0.00147550  
553.64513172  -1536   0.00217300   0.00259075  
554.45022736  -1533  -0.00024355   0.00165685  
554.99016352  -1531   0.00135115   0.00165392  
555.79842315  -1528   0.00209859   0.00198435  
556.60335409  -1525  -0.00048266   0.00170623  
557.41468785  -1522   0.00333891   0.00178416  
558.21906815  -1519   0.00020702   0.00170119  
559.02485410  -1516  -0.00151922   0.00184392  
559.83603226  -1513   0.00214675   0.00167807  
560.64148358  -1510   0.00008588   0.00238623  
561.44967025  -1507   0.00076036   0.00158043  
562.25662627  -1504   0.00020419   0.00213158  
563.06617161  -1501   0.00223734   0.00181267  
563.87421513  -1498   0.00276867   0.00182924  
564.67950639  -1495   0.00054774   0.00166081  
565.48676647  -1492   0.00029563   0.00175173  
566.83339928  -1487   0.00107479   0.00200370  
567.90971271  -1483   0.00070530   0.00159533  
568.71759506  -1480   0.00107546   0.00182638  
569.52564222  -1477   0.00161043   0.00210164  
570.33504487  -1474   0.00350089   0.00155886  
571.13877447  -1471  -0.00028170   0.00165347  
571.94847740  -1468   0.00190904   0.00161091  
572.75579889  -1465   0.00171834   0.00162434  
573.56237277  -1462   0.00078003   0.00202369  
574.36980378  -1459   0.00069885   0.00140285  
575.17830422  -1456   0.00168710   0.00166904  
575.98624297  -1453   0.00211366   0.00181173  
576.79481991  -1450   0.00317841   0.00185722  
577.59956825  -1447   0.00041456   0.00151765  
578.40948214  -1444   0.00281626   0.00128669  
579.21650156  -1441   0.00232349   0.00171206  
580.02250227  -1438   0.00081201   0.00186645  
580.82978707  -1435   0.00058462   0.00139516  
581.63810827  -1432   0.00139363   0.00139668  
582.44633022  -1429   0.00210339   0.00183491  
583.25414337  -1426   0.00240435   0.00162432  
584.05968770  -1423   0.00043649   0.00141643  
584.86758392  -1420   0.00082052   0.00131826  
585.67690143  -1417   0.00262584   0.00150549  
586.48242391  -1414   0.00063613   0.00168458  
587.29027373  -1411   0.00097376   0.00158901  
588.09793863  -1408   0.00112647   0.00123789  
588.90667618  -1405   0.00235183   0.00192764  
589.71374291  -1402   0.00190637   0.00141059  
590.51969378  -1399   0.00034505   0.00142600  
591.32739088  -1396   0.00052996   0.00129813  
592.13698855  -1393   0.00261544   0.00144365  
592.94264702  -1390   0.00076172   0.00174652  
593.74987477  -1387   0.00047728   0.00127793  
594.55866583  -1384   0.00175615   0.00128341  
595.36668257  -1381   0.00226070   0.00166357  
596.17351866  -1378   0.00158460   0.00156636  
596.97993539  -1375   0.00048914   0.00144427  
597.78751338  -1372   0.00055494   0.00128491  
599.13206080  -1367  -0.00075129   0.00156695  
600.21105165  -1363   0.00155664   0.00136141  
601.02048844  -1360   0.00348124   0.00157640  
601.82274341  -1357  -0.00177598   0.00162888  
602.63437192  -1354   0.00234034   0.00141456  
603.44011926  -1351   0.00057549   0.00129989  
604.24729766  -1348   0.00024170   0.00161722  
605.05695063  -1345   0.00238248   0.00120498  
605.86202054  -1342  -0.00005980   0.00182569  
606.67057362  -1339   0.00098109   0.00128577  
607.47886904  -1336   0.00176432   0.00145841  
608.28593844  -1333   0.00132153   0.00181157  
609.09501957  -1330   0.00289047   0.00122830  
609.89920028  -1327  -0.00044101   0.00144657  
610.70891281  -1324   0.00175933   0.00142901  
611.51644568  -1321   0.00178001   0.00147918  
612.32225799  -1318   0.00008013   0.00168169  
613.12890492  -1315  -0.00078513   0.00119833  
613.93971794  -1312   0.00251570   0.00127166  
614.74547979  -1309   0.00076536   0.00184967  
615.55462199  -1306   0.00239537   0.00120511  
616.35957191  -1303  -0.00016690   0.00108580  
617.16863285  -1300   0.00138185   0.00164963  
617.97582923  -1297   0.00106604   0.00124591  
618.78289639  -1294   0.00062101   0.00153726  
619.58923228  -1291  -0.00055529   0.00125806  
620.39954627  -1288   0.00224651   0.00125965  
621.20540056  -1285   0.00058861   0.00168049  
622.01534791  -1282   0.00302377   0.00130478  
622.82028825  -1279   0.00045192   0.00128334  
623.62918840  -1276   0.00183988   0.00144225  
624.43596911  -1273   0.00110840   0.00133800  
625.24291537  -1270   0.00054247   0.00167081  
626.04912406  -1267  -0.00076103   0.00134642  
626.85944029  -1264   0.00204301   0.00130252  
627.66569842  -1261   0.00078895   0.00169195  
628.47522887  -1258   0.00280721   0.00143910  
630.62736310  -1250   0.00157560   0.00106034  
631.43344906  -1247   0.00014937   0.00167455  
632.24211256  -1244   0.00130068   0.00117753  
633.04928761  -1241   0.00096354   0.00130748  
633.85674173  -1238   0.00090547   0.00130525  
634.66493447  -1235   0.00158602   0.00155440  
635.47274183  -1232   0.00188119   0.00196117  
636.27759237  -1229  -0.00078046   0.00133774  
637.08776769  -1226   0.00188267   0.00119853  
637.89341088  -1223   0.00001367   0.00173664  
638.70359373  -1220   0.00268433   0.00142772  
639.50981177  -1217   0.00139018   0.00120024  
640.31755689  -1214   0.00162311   0.00137606  
641.12420329  -1211   0.00075732   0.00185029  
641.93291370  -1208   0.00195554   0.00181318  
642.73875636  -1205   0.00028601   0.00134092  
643.54841317  -1202   0.00243063   0.00153804  
644.35316466  -1199  -0.00033007   0.00164281  
645.16465423  -1196   0.00364731   0.00151871  
645.97003313  -1193   0.00151402   0.00132432  
646.77731266  -1190   0.00128136   0.00142181  
647.58702074  -1187   0.00347725   0.00156268  
648.39084224  -1184  -0.00021344   0.00186078  
649.19951347  -1181   0.00094560   0.00130952  
650.00781373  -1178   0.00173367   0.00152332  
650.81399973  -1175   0.00040748   0.00156748  
651.62483011  -1172   0.00372567   0.00142675  
652.43057157  -1169   0.00195494   0.00144732  
653.23703429  -1166   0.00090547   0.00154300  
654.04687485  -1163   0.00323384   0.00172559  
654.84982106  -1160  -0.00133214   0.00176376  
655.65940580  -1157   0.00074041   0.00124126  
656.46980295  -1154   0.00362537   0.00179209  
657.27167742  -1151  -0.00201235   0.00173882  
657.81647417  -1149   0.00444294   0.00144757  
658.62017380  -1146   0.00063038   0.00153237  
659.42728419  -1143   0.00022858   0.00202980  
660.77160304  -1138  -0.00130622   0.00162042  
661.85105963  -1134   0.00146745   0.00134855  
662.65848740  -1131   0.00138303   0.00133648  
663.46702205  -1128   0.00240549   0.00200615  
664.27255179  -1125   0.00042304   0.00208371  
665.08140502  -1122   0.00176408   0.00144421  
665.88871378  -1119   0.00156065   0.00174611  
666.69597942  -1116   0.00131410   0.00175388  
667.50092506  -1113  -0.00125245   0.00189792  
668.31118579  -1110   0.00149609   0.00151906  
669.11814012  -1107   0.00093823   0.00151848  
669.92585310  -1104   0.00113902   0.00219013  
670.73210486  -1101  -0.00012141   0.00202172  
671.54114836  -1098   0.00140990   0.00147002  
672.34741095  -1095   0.00016030   0.00186854  
673.15628643  -1092   0.00152359   0.00184447  
673.96078828  -1089  -0.00148675   0.00184044  
674.77205573  -1086   0.00226851   0.00150622  
675.57803476  -1083   0.00073535   0.00148950  
676.38590615  -1080   0.00109455   0.00198928  
677.19142980  -1077  -0.00089399   0.00194726  
678.00095569  -1074   0.00111971   0.00172544  
678.80731386  -1071  -0.00003431   0.00188160  
679.61611639  -1068   0.00125603   0.00183277  
680.42090692  -1065  -0.00146563   0.00182193  
681.23188459  -1062   0.00199985   0.00161327  
682.03851759  -1059   0.00112066   0.00139978  
682.84489416  -1056  -0.00001496   0.00205394  
683.65194938  -1053  -0.00047193   0.00187607  
684.46052802  -1050   0.00059452   0.00185480  
685.26705406  -1047  -0.00039163   0.00183253  
686.07555447  -1044   0.00059659   0.00202578  
686.88127292  -1041  -0.00119715   0.00180666  
687.69103678  -1038   0.00105452   0.00162654  
688.49895062  -1035   0.00145617   0.00167512  
689.30397098  -1032  -0.00103566   0.00234905  
690.65281647  -1027   0.00195618   0.00158310  
691.72765119  -1023   0.00010798   0.00195889  
692.53430311  -1020  -0.00075229   0.00199654  
693.34256021  -1017  -0.00000738   0.00159656  
694.15095791  -1014   0.00087813   0.00190051  
694.95859583  -1011   0.00100386   0.00193088  
695.76439770  -1008  -0.00070646   0.00228831  
696.57187597  -1005  -0.00074038   0.00170302  
697.38082006  -1002   0.00069152   0.00180790  
698.18749033   -999  -0.00015040   0.00187501  
698.99449775   -996  -0.00065517   0.00241392  
699.80255277   -993  -0.00011234   0.00172019  
700.61153333   -990   0.00135603   0.00202190  
701.41839196   -987   0.00070247   0.00187927  
702.22395733   -984  -0.00124435   0.00290585  
703.03230926   -981  -0.00040461   0.00169658  
703.84108483   -978   0.00085877   0.00186640  
704.64819459   -975   0.00045634   0.00166155  
705.45456956   -972  -0.00068088   0.00252688  
706.26261242   -969  -0.00015021   0.00174280  
707.07113756   -966   0.00086274   0.00205614  
707.87832129   -963   0.00053428   0.00180161  
708.68256991   -960  -0.00272929   0.00221393  
709.49237599   -957  -0.00043540   0.00164857  
710.30128014   -954   0.00095656   0.00192113  
711.37634849   -950  -0.00065801   0.00194469  
712.45372315   -946   0.00003373   0.00197116  
713.25983324   -943  -0.00136837   0.00220836  
714.06856532   -940  -0.00014848   0.00172297  
714.87564976   -937  -0.00057623   0.00184485  
715.68334269   -934  -0.00039549   0.00198220  
716.48894433   -931  -0.00230604   0.00190351  
717.29914953   -928   0.00038697   0.00165649  
718.10666552   -925   0.00039077   0.00204456  
718.91260933   -922  -0.00117761   0.00209316  
735.86957120   -859  -0.00197173   0.00167531  
736.67967221   -856   0.00061709   0.00180768  
737.48656154   -853  -0.00000577   0.00170243  
738.29236123   -850  -0.00171827   0.00184326  
739.10166382   -847   0.00007213   0.00164313  
739.90849910   -844  -0.00060478   0.00150269  
740.71770422   -841   0.00108815   0.00148680  
741.52422898   -838   0.00010072   0.00212502  
742.32946481   -835  -0.00217564   0.00158199  
743.13991853   -832   0.00076589   0.00158919  
743.94763016   -829   0.00096533   0.00170522  
744.48363923   -827  -0.00136706   0.00173952  
745.29413154   -824   0.00161306   0.00161238  
746.09858933   -821  -0.00144134   0.00141277  
746.90803083   -818   0.00048797   0.00150498  
747.71607963   -815   0.00102458   0.00168806  
748.52236989   -812  -0.00019735   0.00189616  
749.32923658   -809  -0.00084285   0.00164247  
750.13770222   -806   0.00011060   0.00133205  
750.94488364   -803  -0.00022017   0.00186925  
751.75359530   -800   0.00097930   0.00159100  
752.82982691   -796   0.00052799   0.00162542  
753.63677180   -793  -0.00003931   0.00142105  
754.44528785   -790   0.00096455   0.00258948  
755.25011860   -787  -0.00171689   0.00143518  
756.05797913   -784  -0.00136855   0.00161096  
756.86945645   -781   0.00259658   0.00137959  
757.40346184   -779  -0.00173949   0.00180882  
758.21548988   -776   0.00277636   0.00141042  
759.01878925   -773  -0.00143646   0.00161623  
759.82918276   -770   0.00144486   0.00171825  
761.98214856   -762   0.00104482   0.00144314  
764.13386441   -754  -0.00060517   0.00201619  
764.94268442   -751   0.00070265   0.00156118  
765.75160868   -748   0.00211472   0.00169912  
766.55717000   -745   0.00016385   0.00180713  
767.36304753   -742  -0.00147081   0.00187187  
768.17125204   -739  -0.00077849   0.00135000  
768.98031685   -736   0.00077413   0.00178385  
769.78914686   -733   0.00209195   0.00171758  
770.59329942   -730  -0.00126768   0.00194885  
771.40311856   -727   0.00103927   0.00160444  
772.21103765   -724   0.00144617   0.00183441  
773.01730785   -721   0.00020418   0.00180534  
773.82396080   -718  -0.00065506   0.00170955  
774.63184549   -715  -0.00028256   0.00137301  
775.44071016   -712   0.00106992   0.00159501  
776.24927490   -709   0.00212247   0.00137944  
777.05339739   -706  -0.00126723   0.00194567  
777.86296783   -703   0.00079102   0.00128687  
778.67068659   -700   0.00099759   0.00167200  
779.47696893   -697  -0.00023226   0.00175614  
780.28373573   -694  -0.00097765   0.00146375  
781.09207822   -691  -0.00014735   0.00132041  
781.90018601   -688   0.00044825   0.00148735  
782.71022453   -685   0.00297458   0.00138880  
783.51416295   -682  -0.00059919   0.00154556  
784.32244564   -679   0.00017131   0.00159209  
785.12981890   -676   0.00003238   0.00145655  
785.93722046   -673  -0.00007825   0.00188251  
786.74372938   -670  -0.00108152   0.00124258  
787.55426016   -667   0.00193707   0.00134685  
788.35851826   -664  -0.00131702   0.00150332  
789.17023476   -661   0.00288729   0.00142955  
790.24334379   -657  -0.00068660   0.00148462  
791.05057879   -654  -0.00096379   0.00133036  
791.85885558   -651  -0.00019919   0.00163812  
792.66571162   -648  -0.00085534   0.00115231  
793.47410660   -645   0.00002745   0.00130087  
794.28388037   -642   0.00228903   0.00132825  
795.08927999   -639   0.00017646   0.00148629  
795.89671119   -636   0.00009547   0.00131333  
796.70326807   -633  -0.00085984   0.00130727  
797.51132413   -630  -0.00031597   0.00114750  
798.31829064   -627  -0.00086165   0.00157976  
799.12656207   -624  -0.00010241   0.00107872  
799.93403307   -621  -0.00014360   0.00115969  
800.74459519   -618   0.00290633   0.00133168  
801.54902743   -615  -0.00017362   0.00134169  
808.81595719   -588  -0.00085357   0.00101581  
809.62386525   -585  -0.00045770   0.00113073  
810.43230519   -582   0.00047005   0.00098749  
811.23960782   -579   0.00026049   0.00094516  
812.04724223   -576   0.00038271   0.00105734  
812.85493418   -573   0.00056247   0.00097792  
813.66337205   -570   0.00148815   0.00111859  
814.46946461   -567   0.00006852   0.00112350  
815.27553752   -564  -0.00137076   0.00098694  
816.08440383   -561  -0.00001664   0.00095340  
816.89162778   -558  -0.00030488   0.00106099  
817.70023571   -555   0.00079086   0.00080267  
818.50652062   -552  -0.00043642   0.00109974  
819.31525459   -549   0.00078536   0.00102409  
820.12254707   -546   0.00056565   0.00132767  
820.92972549   -543   0.00023188   0.00108492  
821.73459018   -540  -0.00241562   0.00102231  
822.54466315   -537   0.00014516   0.00095806  
823.35230121   -534   0.00027103   0.00091261  
824.16053706   -531   0.00099469   0.00090566  
824.96655918   -528  -0.00049538   0.00111368  
825.77528180   -525   0.00071505   0.00100974  
826.58192930   -522  -0.00014964   0.00112442  
827.38987724   -519   0.00028611   0.00103142  
828.19535016   -516  -0.00175316   0.00093965  
829.00449501   -513  -0.00012050   0.00100231  
829.81233681   -510   0.00020911   0.00098557  
830.62076673   -507   0.00112684   0.00109426  
831.42670227   -504  -0.00044981   0.00116234  
832.23508964   -501   0.00042537   0.00111332  
833.04257023   -498   0.00039377   0.00119938  
833.84924662   -495  -0.00044203   0.00133176  
834.65574374   -492  -0.00145710   0.00104845  
835.46459244   -489  -0.00012059   0.00103477  
836.27225962   -486   0.00003440   0.00122320  
837.08035952   -483   0.00062211   0.00111191  
837.88701787   -480  -0.00023173   0.00133805  
838.69412013   -477  -0.00064166   0.00116980  
839.50281716   -474   0.00054318   0.00123945  
840.30854942   -471  -0.00123675   0.00150331  
841.11577598   -468  -0.00152238   0.00124627  
841.92477358   -465  -0.00003697   0.00123284  
842.73293196   -462   0.00060922   0.00135886  
843.54014122   -459   0.00030629   0.00133160  
844.34737067   -456   0.00002355   0.00146887  
845.42367316   -452  -0.00035688   0.00136606  
846.76902865   -447  -0.00085504   0.00133891  
847.57634932   -444  -0.00104656   0.00159193  
848.38431528   -441  -0.00059279   0.00133878  
849.19257727   -438   0.00015701   0.00131153  
850.00122864   -435   0.00129619   0.00232110  
850.80695301   -432  -0.00049163   0.00168034  
851.61427922   -429  -0.00067761   0.00170822  
852.42219207   -426  -0.00027695   0.00184342  
853.22897732   -423  -0.00100389   0.00185905  
854.03712194   -420  -0.00037146   0.00170416  
854.84389560   -417  -0.00110999   0.00187091  
855.38335760   -415   0.00001055   0.00140813  
856.19214648   -412   0.00128724   0.00209133  
856.99836599   -409  -0.00000544   0.00227650  
857.80553748   -406  -0.00034614   0.00207665  
858.61272702   -403  -0.00066879   0.00199125  
859.42031513   -400  -0.00059287   0.00192155  
860.22939568   -397   0.00097549   0.00164951  
861.03424295   -394  -0.00168943   0.00220836  
861.84319024   -391  -0.00025433   0.00168562  
862.65147634   -388   0.00051958   0.00209877  
863.45897522   -385   0.00050627   0.00247308  
864.26347212   -382  -0.00250902   0.00247576  
865.07144610   -379  -0.00204723   0.00217388  
865.88015310   -376  -0.00085242   0.00206367  
866.68879306   -373   0.00027535   0.00193443  
867.49451157   -370  -0.00151833   0.00235972  
868.30290991   -367  -0.00063218   0.00200116  
869.11080656   -364  -0.00024772   0.00298336  
869.91872517   -361   0.00015870   0.00281124  
870.72405111   -358  -0.00202755   0.00275395  
871.53246505   -355  -0.00112580   0.00236597  
872.34258859   -352   0.00148555   0.00257066  
873.14906239   -349   0.00044716   0.00229427  
874.22334162   -345  -0.00195653   0.00224828  
875.57214422   -340   0.00099242   0.00269148  
876.37834186   -337  -0.00032213   0.00237351  
877.18348103   -334  -0.00269515   0.00300469  
877.99272418   -331  -0.00096419   0.00248018  
878.80180568   -328   0.00060512   0.00239534  
879.60882683   -325   0.00011408   0.00258638  
880.41494227   -322  -0.00128267   0.00273538  
881.22175116   -319  -0.00198597   0.00233275  
882.03241216   -316   0.00116284   0.00295710  
882.83753191   -313  -0.00122960   0.00306000  
883.64316888   -310  -0.00310482   0.00256751  
884.45396911   -307   0.00018322   0.00253509  
885.26041594   -304  -0.00088214   0.00214974  
886.07112226   -301   0.00231199   0.00337994  
886.87521824   -298  -0.00110422   0.00274991  
887.68276285   -295  -0.00107180   0.00253544  
888.49182846   -292   0.00048162   0.00321486  
889.29722006   -289  -0.00163897   0.00314302  
890.10345868   -286  -0.00291254   0.00239116  
890.91338720   -283  -0.00049621   0.00233662  
891.72236377   -280   0.00096817   0.00248264  
892.52916023   -277   0.00025244   0.00311595  
893.33404830   -274  -0.00237168   0.00264540  
894.14342528   -271  -0.00050689   0.00264160  
894.95117190   -268  -0.00027246   0.00306966  
895.75701448   -265  -0.00194207   0.00249538  
896.56430196   -262  -0.00216678   0.00260556  
897.37332185   -259  -0.00065908   0.00237359  
898.17931544   -256  -0.00217768   0.00226324  
898.99279233   -253   0.00378702   0.00267684  
899.52300264   -251  -0.00434413   0.00288674  
900.60491168   -247   0.00088199   0.00220348  
901.41179483   -244   0.00025295   0.00321576  
902.21784666   -241  -0.00120741   0.00236443  
902.75559243   -239  -0.00180310   0.00260243  
903.56549415   -236   0.00058643   0.00192801  
904.37031164   -233  -0.00210827   0.00247282  
905.18141136   -230   0.00147926   0.00240611  
907.33176208   -222  -0.00153586   0.00284891  
908.13741912   -219  -0.00339101   0.00251688  
908.94833074   -216   0.00000842   0.00165754  
909.75580335   -213  -0.00003116   0.00247135  
910.56309913   -210  -0.00024757   0.00253804  
911.36866147   -207  -0.00219742   0.00238955  
912.17610830   -204  -0.00226278   0.00246124  
912.98640642   -201   0.00052315   0.00225821  
913.79190310   -198  -0.00149236   0.00278086  
914.59810365   -195  -0.00280400   0.00229845  
915.40753813   -192  -0.00088171   0.00214860  
916.21656094   -189   0.00062891   0.00220620  
917.02291532   -186  -0.00052890   0.00260120  
917.82723678   -183  -0.00371963   0.00267340  
918.63615428   -180  -0.00231432   0.00238509  
919.44637772   -177   0.00039693   0.00215549  
920.25223805   -174  -0.00125493   0.00274815  
921.05889359   -171  -0.00211158   0.00222906  
921.86726159   -168  -0.00125577   0.00202073  
922.67699590   -165   0.00096635   0.00230715  
923.48302891   -162  -0.00051283   0.00256117  
924.28894141   -159  -0.00211252   0.00223278  
925.09609820   -156  -0.00246792   0.00235271  
925.90639257   -153   0.00031426   0.00237967  
926.71180073   -150  -0.00178977   0.00264818  
927.51876526   -147  -0.00233743   0.00220647  
928.32872459   -144   0.00010971   0.00243896  
929.13492077   -141  -0.00120630   0.00212368  
929.94613654   -138   0.00249728   0.00318321  
930.74989369   -135  -0.00125776   0.00203282  
931.55669088   -132  -0.00197276   0.00276074  
932.36668893   -129   0.00051310   0.00212812  
933.17179069   -126  -0.00189733   0.00279612  
933.97897360   -123  -0.00222661   0.00222894  
934.78792317   -120  -0.00078923   0.00215808  
935.59692080   -117   0.00069621   0.00249714  
936.40450080   -114   0.00076402   0.00302068  
937.47727101   -110  -0.00314869   0.00273329  
938.82687529   -105   0.00060194   0.00202318  
939.63280198   -102  -0.00098356   0.00272428  
940.43851114    -99  -0.00278659   0.00245822  
941.24782950    -96  -0.00098042   0.00229884  
942.05732751    -93   0.00100540   0.00256218  
942.86415023    -90   0.00031593   0.00380375  
943.67067875    -87  -0.00066774   0.00228311  
944.47623160    -84  -0.00262708   0.00236457  
945.28838575    -81   0.00201488   0.00229026  
946.09300928    -78  -0.00087378   0.00244647  
946.89926544    -75  -0.00212981   0.00272590  
947.71087508    -72   0.00196764   0.00250956  
948.51434318    -69  -0.00207645   0.00288646  
949.32560959    -66   0.00167777   0.00336504  
950.13207626    -63   0.00063225   0.00197587  
950.66628576    -61  -0.00349971   0.00248634  
951.47935697    -58   0.00205931   0.00235138  
952.28152296    -55  -0.00328689   0.00218070  
953.09606090    -52   0.00373886   0.00294923  
953.89862186    -49  -0.00121237   0.00216641  
954.70593158    -46  -0.00141484   0.00312771  
955.51488408    -43   0.00002547   0.00228743  
956.32278382    -40   0.00041302   0.00294107  
957.12843866    -37  -0.00144433   0.00260375  
957.93733790    -34  -0.00005728   0.00297737  
958.74507815    -31   0.00017078   0.00249826  
959.55564305    -28   0.00322349   0.00319132  
960.35996562    -25   0.00003387   0.00216699  
961.16673643    -22  -0.00070751   0.00307521  
961.97569349    -19   0.00073736   0.00239427  
962.78254381    -16   0.00007549   0.00307468  
963.59013461    -13   0.00015410   0.00277895  
964.39669896    -10  -0.00079374   0.00318762  
965.20587455     -7   0.00086966   0.00265222  
966.01490626     -4   0.00238918   0.00357527  
966.82079662     -1   0.00076735   0.00294569  
967.62655265      2  -0.00098881   0.00297153  
968.43641669      5   0.00136304   0.00258001  
969.77355787     10  -0.00734943   0.00322492  
970.85639646     14  -0.00119376   0.00346723  
971.66683229     17   0.00172988   0.00288431  
972.47370202     20   0.00108742   0.00344716  
973.28075433     23   0.00062754   0.00282176  
974.08540027     26  -0.00223871   0.00283430  
974.89858787     29   0.00343670   0.00263906  
975.69991730     32  -0.00274606   0.00275013  
976.51234460     35   0.00216905   0.00345330  
977.31556340     38  -0.00212434   0.00295233  
978.12774169     41   0.00254176   0.00285658  
978.93439042     44   0.00167830   0.00374598  
979.74116367     47   0.00093936   0.00283704  
980.54651490     50  -0.00122160   0.00262957  
981.35935180     53   0.00410311   0.00267056  
982.16272644     56  -0.00003444   0.00281744  
982.97197051     59   0.00169744   0.00302558  
983.77518837     62  -0.00259689   0.00299809  
984.58785583     65   0.00255838   0.00274453  
985.39407824     68   0.00126860   0.00304312  
986.20258895     71   0.00226712   0.00272258  
987.00621894     74  -0.00161508   0.00277275  
987.81934834     77   0.00400213   0.00259788  
988.62345757     80   0.00059917   0.00242955  
989.43185016     83   0.00147957   0.00292727  
990.23638627     86  -0.00149651   0.00283237  
991.04748632     89   0.00209135   0.00271582  
991.85385144     92   0.00094428   0.00281501  
992.66209989     95   0.00168054   0.00260205  
993.46742044     98  -0.00051110   0.00242375  
994.27905050    101   0.00360677   0.00239422  
995.08476547    104   0.00180955   0.00229665  
995.88990657    107  -0.00056154   0.00355751  
996.69700565    110  -0.00097465   0.00246785  
997.50701437    113   0.00152188   0.00255882  
998.31421602    116   0.00121134   0.00253467  
999.12433695    119   0.00382008   0.00289053  
1001.54501348    128   0.00196004   0.00202957 
1002.35113302    131   0.00056739   0.00258224 
1003.15787410    134  -0.00020372   0.00251624 
1003.96649185    137   0.00090184   0.00198266 
1004.77522883    140   0.00212663   0.00246803 
1005.58037070    143  -0.00024369   0.00228234 
1006.38916999    146   0.00104341   0.00196201 
1007.19860303    149   0.00296426   0.00251110 
1008.00244079    152  -0.00071017   0.00162335 
1008.80978740    155  -0.00087575   0.00268404 
1009.88881328    159   0.00146721   0.00193176 
1010.69620623    162   0.00134797   0.00248551 
1011.50199286    165  -0.00037759   0.00234606 
1012.31230309    168   0.00242045   0.00200492 
1013.11844734    171   0.00105251   0.00220061 
1013.92613139    174   0.00122437   0.00229213 
1014.73132297    177  -0.00109624   0.00206664 
1015.53996188    180   0.00003048   0.00231412 
1016.34760053    183   0.00015694   0.00234421 
1017.15581016    186   0.00085438   0.00242241 
1017.96122773    189  -0.00124024   0.00206353 
1018.77226842    192   0.00228826   0.00181586 
1019.57791123    195   0.00041888   0.00213913 
1020.38605188    198   0.00104734   0.00226345 
1021.18740101    201  -0.00511572   0.00224609 
1022.00113318    204   0.00110426   0.00214192 
1022.80705799    207  -0.00048312   0.00220543 
1023.61536884    210   0.00031554   0.00236883 
1024.42105041    213  -0.00151508   0.00245027 
1025.23186969    216   0.00179201   0.00217478 
1026.03876534    219   0.00117547   0.00240160 
1026.84478162    222  -0.00032044   0.00239082 
1027.65045412    225  -0.00216013   0.00219109 
1028.46074000    228   0.00061356   0.00189233 
1029.26739389    231  -0.00024474   0.00239873 
1030.07505934    234  -0.00009148   0.00255197 
1030.88216681    237  -0.00049620   0.00242386 
1031.69095055    240   0.00077535   0.00219408 
1033.03800942    245   0.00198057   0.00201354 
1034.11183821    249  -0.00087356   0.00221440 
1034.92100353    252   0.00077957   0.00201248 
1035.72740923    255  -0.00032692   0.00234228 
1036.53408998    258  -0.00115836   0.00247115 
1037.34370711    261   0.00094658   0.00243523 
1038.15051519    264   0.00024247   0.00223987 
1038.95894930    267   0.00116439   0.00217174 
1039.76423997    270  -0.00105713   0.00222209 
1040.57141990    273  -0.00138939   0.00203885 
1041.38094568    276   0.00062420   0.00197107 
1042.18788402    279   0.00005035   0.00223518 
1042.99384054    282  -0.00150532   0.00253575 
1043.80173083    285  -0.00112722   0.00212917 
1044.61099762    288   0.00062738   0.00241596 
1045.41908025    291   0.00119782   0.00206295 
1046.22392187    294  -0.00147275   0.00260742 
1047.03165038    297  -0.00125643   0.00188789 
1047.84066222    300   0.00024322   0.00228379 
1048.64748711    303  -0.00044408   0.00211590 
1049.45362986    306  -0.00181352   0.00269451 
1050.26197377    309  -0.00098180   0.00223558 
1051.07101229    312   0.00054453   0.00246177 
1051.87828245    315   0.00030250   0.00208576 
1052.68377826    318  -0.00171388   0.00268585 
1053.49146174    321  -0.00154259   0.00202394 
1054.30124686    324   0.00073034   0.00218683 
1055.10737638    327  -0.00065233   0.00202957 
1055.91247937    330  -0.00306153   0.00277082 
1056.72196407    333  -0.00108902   0.00209217 
1057.53101061    336   0.00044533   0.00246483 
1058.33780183    339  -0.00027564   0.00218391 
1059.14275658    342  -0.00283308   0.00284782 
1059.95162877    345  -0.00147308   0.00187271 
1060.76144492    348   0.00083088   0.00208152 
1061.56815792    351   0.00003169   0.00206703 
1062.37411294    354  -0.00152548   0.00278715 
1063.72347179    359   0.00197972   0.00143975 
1064.79729701    363  -0.00087798   0.00236122 
1065.60409408    366  -0.00159310   0.00250569 
1066.41208799    369  -0.00111138   0.00195440 
1067.22137926    372   0.00066770   0.00221959 
1068.02812963    375  -0.00009412   0.00217226 
1068.83361047    378  -0.00212547   0.00254882 
1070.98921781    386   0.00011603   0.00179148 
1073.14275571    394   0.00028809   0.00207863 
1073.94845935    397  -0.00152046   0.00256392 
1074.75756278    400   0.00007078   0.00219073 
1075.56560892    403   0.00060473   0.00229411 
1076.37190651    406  -0.00060987   0.00253600 
1077.17983242    409  -0.00019615   0.00256883 
1077.71580639    411  -0.00256364   0.00226758 
1078.52659670    414   0.00071448   0.00208055 
1079.33252965    417  -0.00086476   0.00196095 
1080.14219457    420   0.00128797   0.00288289 
1080.94876183    423   0.00034304   0.00195965 
1081.75320562    426  -0.00272536   0.00267628 
1082.56433317    429   0.00089000   0.00189003 
1083.36915515    432  -0.00180021   0.00277028 
1084.17607002    435  -0.00239753   0.00242608 
1084.98652140    438   0.00054166   0.00226382 
1085.79303938    441  -0.00045255   0.00208154 
1086.60286908    444   0.00186496   0.00256984 
1087.40782888    447  -0.00068743   0.00217015 
1088.21344689    450  -0.00258161   0.00276453 
1089.02322844    453  -0.00031225   0.00197002 
1089.83125459    456   0.00020171   0.00239678 
1090.63927883    459   0.00071376   0.00247944 
1091.44443862    462  -0.00163864   0.00246041 
1092.25408379    465   0.00049434   0.00184302 
1093.06293000    468   0.00182836   0.00242898 
1093.86622139    471  -0.00239244   0.00236539 
1094.67445605    474  -0.00166997   0.00241539 
1095.48340404    477  -0.00023417   0.00202963 
1096.55915866    481  -0.00116247   0.00169050 
1097.36720482    484  -0.00062850   0.00212158 
1099.78887072    493  -0.00149917   0.00273644 
1100.59672919    496  -0.00115289   0.00208611 
1101.40532278    499  -0.00007149   0.00217318 
1102.21154129    502  -0.00136517   0.00218669 
1103.01950590    505  -0.00091275   0.00207322 
1103.82801867    508   0.00008783   0.00185472 
1104.63666096    511   0.00121793   0.00231572 
1105.44224470    514  -0.00071052   0.00209553 
1106.24866546    517  -0.00180195   0.00226352 
1107.05867072    520   0.00069112   0.00231206 
1107.86550147    523   0.00000968   0.00209958 
1108.67168725    526  -0.00131673   0.00214062 
1109.47945760    529  -0.00105857   0.00222813 
1110.29062917    532   0.00260081   0.00185281 
1111.09605189    535   0.00051134   0.00237057 
1111.90282935    538  -0.00022339   0.00201924 
1112.70880741    541  -0.00175752   0.00227910 
1113.51784092    544  -0.00023620   0.00170385 
1114.32522500    547  -0.00036431   0.00203331 
1115.13234457    550  -0.00075693   0.00207354 
1115.93896548    553  -0.00164821   0.00201384 
1117.82473855    560  -0.00007025   0.00205578 
1119.70810237    567  -0.00090154   0.00210888 
1120.51571022    570  -0.00080588   0.00213886 
1121.86378218    575   0.00141243   0.00191036 
1123.20842553    580   0.00020213   0.00240680 
1124.01587237    583   0.00013678   0.00201747 
1124.82434550    586   0.00109772   0.00310831 
1125.89883689    590  -0.00109381   0.00239282 
1126.97589529    594  -0.00071833   0.00221749 
1127.78484615    597   0.00072034   0.00234870 
1128.59159747    600  -0.00004053   0.00241896 
1129.39796650    603  -0.00118369   0.00220528 
1130.20549187    606  -0.00117051   0.00254270 
1131.01541510    609   0.00124053   0.00220798 
1131.82090285    612  -0.00078391   0.00294788 
1132.62825804    615  -0.00094091   0.00204378 
1133.43687578    618   0.00016464   0.00255766 
1134.24391464    621  -0.00030869   0.00289621 
1135.05172985    624  -0.00000567   0.00257818 
1135.85825416    627  -0.00099355   0.00230537 
1136.66606765    630  -0.00069225   0.00243840 
1137.47579289    633   0.00152080   0.00233008 
1138.27980483    636  -0.00197945   0.00302502 
1139.08804101    639  -0.00125546   0.00204154 
1139.89753244    642   0.00072378   0.00245697 
1140.70418157    645  -0.00013928   0.00312932 
1141.51151871    648  -0.00031433   0.00219287 
1142.31890565    651  -0.00043958   0.00242014 
1143.12608665    654  -0.00077077   0.00253490 
1143.93628816    657   0.00191855   0.00217370 
1144.74026798    660  -0.00161382   0.00268283 
1145.54836606    663  -0.00102793   0.00218713 
1146.35772404    666   0.00081786   0.00220464 
1147.16465625    669   0.00023788   0.00298000 
1147.97061967    672  -0.00131089   0.00269019 
1148.77926384    675  -0.00017891   0.00220154 
1149.58498867    678  -0.00196627   0.00252955 
1150.39666830    681   0.00220117   0.00251808 
1151.20027904    684  -0.00170028   0.00250274 
1152.00934321    687  -0.00014830   0.00225559 
1152.81692302    690  -0.00008068   0.00224826 
1153.62538645    693   0.00087056   0.00278022 
1155.23994640    699   0.00040613   0.00220095 
1156.04616762    702  -0.00088484   0.00237257 
1156.85697644    705   0.00241179   0.00211522 
1157.66076971    708  -0.00130713   0.00215241 
1158.47020854    711   0.00061951   0.00216767 
1159.27686295    714  -0.00023827   0.00217677 
1160.08474869    717   0.00013528   0.00290959 
1165.46737580    737  -0.00065221   0.00206029 
1166.27511763    740  -0.00042257   0.00205177 
1167.08416603    743   0.00111364   0.00181664 
1167.88988043    746  -0.00068415   0.00203901 
1168.69804959    749  -0.00002718   0.00175421 
1169.50584491    752   0.00025595   0.00191528 
1170.31345722    755   0.00035607   0.00225153 
1171.12053435    758  -0.00007899   0.00224934 
1171.92597735    761  -0.00214818   0.00222065 
1172.73503035    764  -0.00060737   0.00208442 
1173.54445501    767   0.00130510   0.00173666 
1174.35011297    770  -0.00054913   0.00187819 
1175.15808288    773  -0.00009141   0.00201071 
1175.96559365    776  -0.00009283   0.00172368 
1176.77413881    779   0.00094014   0.00203193 
1177.58025596    782  -0.00045490   0.00209691 
1178.38760554    785  -0.00061751   0.00192398 
1179.19525341    788  -0.00048183   0.00181009 
1180.00442824    791   0.00118081   0.00188588 
1180.81031643    794  -0.00044319   0.00174278 
1181.61834392    797   0.00007211   0.00186465 
1183.23409428    803   0.00079809   0.00202713 
1184.04020795    806  -0.00060043   0.00183646 
1184.84756215    809  -0.00075842   0.00207291 
1185.65624284    812   0.00041008   0.00175840 
1186.46474124    815   0.00139629   0.00205611 
1187.27031954    818  -0.00053760   0.00190944 
1188.07886426    821   0.00049493   0.00195757 
1188.88564503    824  -0.00023649   0.00185519 
1189.69422031    827   0.00082660   0.00210522 
1190.50037718    830  -0.00052872   0.00194098 
1191.30791406    833  -0.00050403   0.00222318 
1192.11656875    836   0.00063847   0.00179989 
1192.92466782    839   0.00122535   0.00201439 
1193.72989132    842  -0.00106334   0.00172127 
1194.53828584    845  -0.00018101   0.00198137 
1195.34644523    848   0.00046619   0.00205151 
1196.15432127    851   0.00083004   0.00218873 
1196.95793142    854  -0.00307200   0.00201382 
1197.76706729    857  -0.00144832   0.00205681 
1198.57704331    860   0.00101551   0.00201446 
1199.38467165    863   0.00113166   0.00211435 
1200.18984237    866  -0.00120981   0.00210376 
1200.99821700    869  -0.00034737   0.00213353 
1201.80714202    872   0.00106546   0.00195299 
1202.61384214    875   0.00025339   0.00243040 
1203.42090095    878  -0.00019999   0.00242546 
1204.22736890    881  -0.00124423   0.00210095 
1205.03767512    884   0.00154980   0.00223523 
1205.84373913    887   0.00010162   0.00217886 
1206.65126464    890   0.00011494   0.00236823 
1207.45805948    893  -0.00060241   0.00213152 
1208.26835454    896   0.00218046   0.00207764 
1209.07342535    899  -0.00026092   0.00252761 
1209.88133498    902   0.00013652   0.00239762 
1210.68759806    905  -0.00111259   0.00207419 
1211.49830687    908   0.00208403   0.00230135 
1212.30424502    911   0.00050999   0.00229123 
1213.11118207    914  -0.00006515   0.00244912 
1213.91848481    917  -0.00027460   0.00204539 
1214.99705416    921   0.00161183   0.00213112 
1216.34152989    926   0.00023391   0.00236095 
1217.14772053    929  -0.00108764   0.00216637 
1217.95813266    932   0.00181230   0.00234086 
1218.76438207    935   0.00054952   0.00242316 
1219.57139049    938   0.00004575   0.00231919 
1220.37887346    941   0.00001653   0.00213182 
1221.18912863    944   0.00275951   0.00208333 
1221.99365598    947  -0.00022533   0.00254335 
1222.80124735    950  -0.00014615   0.00210314 
1223.60881908    953  -0.00008661   0.00211629 
1224.41807601    956   0.00165813   0.00224011 
1225.22452068    959   0.00059061   0.00238263 
1226.03107898    962  -0.00036328   0.00228556 
1226.83867033    965  -0.00028412   0.00182846 
1227.64867783    968   0.00221119   0.00211709 
1228.45433192    971   0.00035309   0.00236137 
1229.25974637    974  -0.00174465   0.00222020 
1230.07062461    977   0.00162140   0.00202873 
1230.87839264    980   0.00187724   0.00235603 
1231.68424824    983   0.00022065   0.00220551 
1232.76165424    987   0.00094373   0.00185501 
1233.56813668    990  -0.00008602   0.00199844 
1234.37786215    993   0.00212726   0.00280817 
1235.18203819    996  -0.00120889   0.00178645 
1235.99034555    999  -0.00041372   0.00229177 
1236.80026731   1002   0.00199585   0.00242037 
1237.60486678   1005  -0.00091687   0.00234305 
1238.41307792   1008  -0.00021792   0.00219418 
1239.22312533   1011   0.00231730   0.00212298 
1240.02879405   1014   0.00047383   0.00230634 
1240.83489149   1017  -0.00094092   0.00239921 
1241.64232178   1020  -0.00102282   0.00164497 
1242.45276936   1023   0.00191257   0.00219136 
1243.25955052   1026   0.00118154   0.00258036 
1244.06576434   1029  -0.00011683   0.00232696 
1245.41360495   1034   0.00187013   0.00190845 
1246.48876029   1038   0.00034255   0.00236130 
1247.29596508   1041   0.00003515   0.00246583 
1248.10293608   1044  -0.00050604   0.00221855 
1248.91362184   1047   0.00266753   0.00227505 
1249.71944250   1050   0.00097600   0.00256472 
1250.52592560   1053  -0.00005309   0.00249995 
1251.33294612   1056  -0.00054476   0.00215490 
1252.14378078   1059   0.00277771   0.00236793 
1252.94804900   1062  -0.00046626   0.00254707 
1253.75597680   1065  -0.00005065   0.00276897 
1254.56357348   1068   0.00003384   0.00226877 
1255.37395964   1071   0.00290781   0.00272907 
1256.17925353   1074   0.00068951   0.00278281 
1256.98563238   1077  -0.00044383   0.00282744 
1257.79243042   1080  -0.00115798   0.00255762 
1258.60409967   1083   0.00299908   0.00244126 
1259.40793128   1086  -0.00068150   0.00284299 
1260.21578658   1089  -0.00033839   0.00283186 
1261.02388722   1092   0.00025006   0.00229872 
1261.83385903   1095   0.00270968   0.00298847 
1262.63998752   1098   0.00132598   0.00294598 
1263.44600806   1101  -0.00016567   0.00290684 
1264.25337205   1104  -0.00031387   0.00254006 
1265.06397865   1107   0.00278054   0.00265921 
1265.86864107   1110  -0.00006923   0.00280381 
1266.67535038   1113  -0.00087211   0.00326374 
1267.48492318   1116   0.00118850   0.00220421 
1268.29384161   1119   0.00259474   0.00328458 
1269.36690763   1123  -0.00102216   0.00443991 
1270.44561952   1127   0.00100681   0.00360395 
1271.25088901   1130  -0.00123589   0.00300879 
1272.06175946   1133   0.00212237   0.00267415 
1274.48091995   1142  -0.00125371   0.00281777 
1275.29293974   1145   0.00325389   0.00294405 
1276.10226405   1148   0.00506601   0.00325496 
1276.90492435   1151   0.00021412   0.00376985 
1277.71013440   1154  -0.00208802   0.00313134 
1278.52410742   1157   0.00437281   0.00280466 
1279.59415408   1161  -0.00226345   0.00314251 
1280.40503136   1164   0.00110164   0.00274951 
1281.21344537   1167   0.00200346   0.00466404 
1282.01917982   1170   0.00022572   0.00362318 
1282.82385045   1173  -0.00261584   0.00347288 
1283.63312760   1176  -0.00085088   0.00358449 
1284.44235370   1179   0.00086303   0.00363481 
1285.24917214   1182   0.00016928   0.00341025 
1286.05322192   1185  -0.00329313   0.00428148 
1286.86587474   1188   0.00184750   0.00287457 
1287.67314677   1191   0.00160734   0.00453742 
1288.47968215   1194   0.00063053   0.00401057 
1292.78602418   1210   0.00024088   0.00349775 
1296.82079413   1225  -0.00255012   0.00497882 
1297.63026268   1228  -0.00059376   0.00383921 
1298.43862256   1231   0.00025393   0.00295560 
1299.24755425   1234   0.00167343   0.00560526 
1300.05443119   1237   0.00103818   0.00447904 
1300.85714755   1240  -0.00375765   0.00406966 
1301.66898103   1243   0.00056364   0.00339882 
1302.47922584   1246   0.00329626   0.00394860 
1303.28287313   1249  -0.00056864   0.00419253 
1304.08741383   1252  -0.00354013   0.00417975 
1305.43749918   1257   0.00069157   0.00359622 
1307.05008346   1263  -0.00174853   0.00377977 
1307.86017618   1266   0.00083200   0.00566153 
1308.66710513   1269   0.00024876   0.00417453 
1309.47185348   1272  -0.00251508   0.00383764 
1310.01602527   1274   0.00331525   0.00356894 
1310.82122482   1277   0.00100261   0.00614535 
1311.62427922   1280  -0.00345518   0.00467194 
1312.43710829   1283   0.00186170   0.00401156 
1313.24009043   1286  -0.00266835   0.00391000 
1314.05493431   1289   0.00466334   0.00405162 
1314.85772857   1292  -0.00005459   0.00382854 
1315.66295907   1295  -0.00233628   0.00487066 
1316.47127362   1298  -0.00153392   0.00398622 
1317.28455426   1301   0.00423453   0.00597357 
1318.08818561   1304   0.00035369   0.00484283 
1318.89398589   1307  -0.00135822   0.00479440 
1319.70430444   1310   0.00144814   0.00323454 
1320.51432546   1313   0.00395697   0.00418207 
1321.31700741   1316  -0.00087327   0.00368095 
1322.12207340   1319  -0.00331947   0.00562219 
1322.93228826   1322  -0.00061680   0.00309760 
1323.74268213   1325   0.00226488   0.00430225 
1324.54688480   1328  -0.00104464   0.00498358 
1325.35422083   1331  -0.00122080   0.00484495 
1326.16051991   1334  -0.00243391   0.00330694 
1326.97471498   1337   0.00424897   0.00399822 
1327.77752657   1340  -0.00045163   0.00374193 
1328.58279927   1343  -0.00269112   0.00560130 
1329.39125351   1346  -0.00174907   0.00408577 
1330.20093480   1349   0.00042003   0.00418920 
1331.00684594   1352  -0.00118102   0.00513998 
1331.81354204   1355  -0.00199711   0.00424931 
1332.62180434   1358  -0.00124700   0.00355399 
1333.43399682   1361   0.00343329   0.00412905 
1334.23833809   1364   0.00026237   0.00367778 
1335.04310922   1367  -0.00247869   0.00508798 
1335.85142318   1370  -0.00167692   0.00386869 
1337.19962936   1375   0.00067561   0.00687517 
1338.27162336   1379  -0.00401331   0.00507323 
1339.08433233   1382   0.00118347   0.00255632 
1339.89407433   1385   0.00341328   0.00424239 
1340.69873605   1388   0.00056281   0.00388945 
1341.50213173   1391  -0.00355370   0.00422602 
1342.31105137   1394  -0.00214625   0.00266064 
1343.11985376   1397  -0.00085605   0.00356706 
1343.92745802   1400  -0.00076398   0.00466232 
1344.73329985   1403  -0.00243434   0.00426088 
1345.53981434   1406  -0.00343204   0.00344800 
1346.35198752   1409   0.00122895   0.00492389 
1347.15909663   1412   0.00082587   0.00369827 
1347.96153215   1415  -0.00425080   0.00430579 
1348.77377761   1418   0.00048247   0.00358553 
1349.58038866   1421  -0.00041867   0.00346145 
1350.38760819   1424  -0.00071133   0.00427823 
1351.19329349   1427  -0.00253822   0.00449222 
1352.00409823   1430   0.00075433   0.00317549 
1352.81225628   1433   0.00140019   0.00467548 
1353.61896411   1436   0.00059583   0.00319769 
1354.42252943   1439  -0.00335104   0.00334776 
1355.23468518   1442   0.00129252   0.00315363 
1356.03674762   1445  -0.00415723   0.00350961 
1356.84788687   1448  -0.00053017   0.00373700 
1357.65364283   1451  -0.00228640   0.00422760 
1358.46381497   1454   0.00037355   0.00305716 
1359.27247422   1457   0.00152061   0.00438057 
1360.07914175   1460   0.00067595   0.00308586 
1360.88311195   1463  -0.00286604   0.00347053 
1361.69492439   1466   0.00143421   0.00300401 
1362.50143401   1469   0.00043164   0.00320520 
1363.30860664   1472   0.00009208   0.00362102 
1364.11427286   1475  -0.00175389   0.00377231 
1364.92366475   1478   0.00012581   0.00295147 
1365.73232435   1481   0.00127322   0.00401671 
1366.53889974   1484   0.00033642   0.00284922 
1367.34442258   1487  -0.00165293   0.00326713 
1368.15534002   1490   0.00175232   0.00281486 
1368.96218292   1493   0.00108303   0.00297431 
1369.76736217   1496  -0.00124991   0.00361725 
1370.57471608   1499  -0.00140819   0.00302236 
1373.80598490   1511  -0.00018813   0.00262962 
1374.61702190   1514   0.00333668   0.00396104 
1375.42191577   1517   0.00071836   0.00274834 
1376.22765661   1520  -0.00105299   0.00342455 
1377.03791240   1523   0.00169061   0.00374576 
1377.84416868   1526   0.00043470   0.00258325 
1378.65219083   1529   0.00094466   0.00294203 
1379.45898098   1532   0.00022262   0.00299634 
1380.26620827   1535  -0.00006228   0.00258266 
1381.07683252   1538   0.00304978   0.00311840 
1381.88178011   1541   0.00048518   0.00270156 
1382.68786411   1544  -0.00094301   0.00338770 
1383.49579116   1547  -0.00052815   0.00275798 
1384.30511857   1550   0.00128707   0.00266842 
1385.11291557   1553   0.00157188   0.00249460 
1385.91916399   1556   0.00030811   0.00379070 
1386.72584253   1559  -0.00052554   0.00271413 
1387.53715906   1562   0.00327880   0.00338519 
1388.34206108   1565   0.00066863   0.00264137 
1389.14858078   1568  -0.00032386   0.00279869 
1389.95623676   1571  -0.00018007   0.00286017 
1390.76532960   1574   0.00140058   0.00218462 
1391.57189365   1577   0.00045244   0.00279575 
1392.37877517   1580  -0.00017823   0.00299150 
1393.18558130   1583  -0.00088429   0.00265588 
1393.99712413   1586   0.00314635   0.00295437 
1394.80232262   1589   0.00083265   0.00271480 
1395.60791730   1592  -0.00108486   0.00273652 
1396.41694071   1595   0.00042636   0.00255044 
1397.22553063   1598   0.00150409   0.00201592 
1398.03187846   1601   0.00033973   0.00298159 
1398.84006908   1604   0.00101816   0.00226959 
1399.64733631   1607   0.00077320   0.00259333 
1400.45600150   1610   0.00192620   0.00266912 
1401.26281626   1613   0.00122877   0.00244924 
1402.06813922   1616  -0.00096046   0.00236389 
1402.87817614   1619   0.00156427   0.00257665 
1403.68566962   1622   0.00154556   0.00200259 
1405.03030503   1627   0.00032732   0.00349552 
1406.37765333   1632   0.00182197   0.00249554 
1407.18188553   1635  -0.00145802   0.00265357 
1407.99177967   1638   0.00092393   0.00225635 
1408.79914519   1641   0.00077726   0.00235396 
1409.60790802   1644   0.00202790   0.00245356 
1410.41324271   1647  -0.00014960   0.00253516 
1411.22173935   1650   0.00083485   0.00230977 
1412.03069533   1653   0.00227864   0.00253046 
1415.52677203   1666  -0.00086415   0.00281240 
1419.29707266   1680   0.00104626   0.00225084 
1420.10305241   1683  -0.00048618   0.00202269 
1420.91253368   1686   0.00148290   0.00207765 
1421.72035714   1689   0.00179417   0.00205260 
1422.52653285   1692   0.00045769   0.00202865 
1423.33384934   1695   0.00026199   0.00230533 
1424.14151460   1698   0.00041506   0.00214078 
1424.95142698   1701   0.00281525   0.00246031 
1425.75665162   1704   0.00052770   0.00226247 
1426.56348750   1707  -0.00014861   0.00184331 
1427.37258995   1710   0.00144165   0.00214434 
1428.18113347   1713   0.00247298   0.00201872 
1428.98638287   1716   0.00021019   0.00209014 
1429.79422691   1719   0.00054204   0.00196592 
1430.60165489   1722   0.00045783   0.00215357 
1431.40977640   1725   0.00106715   0.00174992 
1432.21574537   1728  -0.00047607   0.00233310 
1433.02381916   1731   0.00008553   0.00204881 
1433.83298482   1734   0.00173900   0.00189352 
1434.64093114   1737   0.00217313   0.00206199 
1435.71562428   1741   0.00018335   0.00202135 
1437.06179672   1746   0.00050214   0.00204722 
1437.87190898   1749   0.00310221   0.00209195 
1438.67462220   1752  -0.00169676   0.00303878 
1439.48372445   1755  -0.00010670   0.00199681 
1440.29364577   1758   0.00230243   0.00193260 
1441.10122751   1761   0.00237198   0.00197470 
1441.90631256   1764  -0.00005516   0.00222270 
1442.71406761   1767   0.00018770   0.00202821 
1443.52152863   1770   0.00013653   0.00225454 
1444.33039094   1773   0.00148665   0.00253509 
1445.13547634   1776  -0.00094014   0.00242654 
1445.94322312   1779  -0.00070555   0.00205708 
1446.75371613   1782   0.00227527   0.00202956 
1447.56098929   1785   0.00203624   0.00273047 
1448.36572278   1788  -0.00074246   0.00206270 
1449.17475056   1791   0.00077313   0.00217902 
1449.98198390   1794   0.00049428   0.00209849 
1450.79140349   1797   0.00240168   0.00243607 
1451.59587569   1800  -0.00063831   0.00223996 
1452.40427762   1803   0.00025143   0.00249142 
1453.21356700   1806   0.00202862   0.00199922 
1454.02027089   1809   0.00122032   0.00246153 
1454.82594415   1812  -0.00061861   0.00256066 
1455.63429937   1815   0.00022442   0.00201596 
1456.44086506   1818  -0.00072208   0.00207618 
1457.25287406   1821   0.00377473   0.00260492 
1457.78744817   1823   0.00000738   0.00204910 
1458.59227787   1826  -0.00267511   0.00303986 
1459.40451503   1829   0.00204986   0.00214973 
1460.20979303   1832  -0.00018433   0.00237574 
1461.02015288   1835   0.00266333   0.00216840 
1461.82382687   1838  -0.00117487   0.00278560 
1462.63129031   1841  -0.00122362   0.00217052 
1463.44232011   1844   0.00229399   0.00227536 
1464.24935899   1847   0.00182068   0.00235325 
1465.05546476   1850   0.00041426   0.00247352 
1465.86241080   1853  -0.00015189   0.00226061 
1466.67002356   1856  -0.00005132   0.00227178 
1467.47943837   1859   0.00185130   0.00204574 
1468.28456096   1862  -0.00053830   0.00269766 
1469.09117536   1865  -0.00143609   0.00206853 
1469.90166952   1868   0.00154588   0.00213851 
1472.59370960   1878   0.00187866   0.00230156 
1473.39948398   1881   0.00014085   0.00298220 
1474.20512450   1884  -0.00173082   0.00226228 
1475.01501265   1887   0.00064514   0.00210428 
1475.82335019   1890   0.00147049   0.00260332 
1476.63186669   1893   0.00247480   0.00269452 
1483.08859635   1917  -0.00089306   0.00201509 
1489.54744375   1941  -0.00214318   0.00458108 
1490.35604675   1944  -0.00105237   0.00304787 
1491.16451912   1947  -0.00009219   0.00306143 
1491.97477885   1950   0.00265535   0.00313318 
1492.78051146   1953   0.00087577   0.00453670 
1493.58486181   1956  -0.00228607   0.00281578 
1494.39488490   1959   0.00022483   0.00310463 
1495.20158977   1962  -0.00058249   0.00296908 
1496.01058578   1965   0.00090133   0.00449630 
1496.81524946   1968  -0.00194718   0.00320378 
1497.62489577   1971   0.00018694   0.00307501 
1498.43074742   1974  -0.00147360   0.00388084 
1499.23864620   1977  -0.00108701   0.00374275 
1500.04442792   1980  -0.00281748   0.00341169 
1500.85263372   1983  -0.00212387   0.00440978 
1501.66216196   1986  -0.00010782   0.00403880 
1502.46759551   1989  -0.00218646   0.00463871 
1503.27464459   1992  -0.00264957   0.00365880 
1504.08543529   1995   0.00062894   0.00341094 
1504.89363142   1998   0.00131288   0.00465025 
1505.69816557   2001  -0.00166516   0.00401856 
1506.50451657   2004  -0.00282635   0.00377431 
1507.31561727   2007   0.00076216   0.00343290 
1508.12371286   2010   0.00134556   0.00409847 
1508.92717840   2013  -0.00270109   0.00470879 
1509.73291080   2016  -0.00448088   0.00517032 
1510.54583397   2019   0.00093010   0.00346771 
1511.35425496   2022   0.00183890   0.00437428 
1512.15738294   2025  -0.00254531   0.00442636 
1512.96557249   2028  -0.00186795   0.00352285 
1513.77619194   2031   0.00123931   0.00360288 
1514.58358076   2034   0.00111594   0.00455972 
1515.38651033   2037  -0.00346668   0.00422401 
1516.19463616   2040  -0.00285304   0.00445146 
1517.00500628   2043   0.00000489   0.00327817 
1517.81542431   2046   0.00291073   0.00383822 
1518.61674773   2049  -0.00327804   0.00455623 
1519.42685372   2052  -0.00068424   0.00337137 
1520.23647065   2055   0.00142050   0.00343831 
1521.04268158   2058   0.00011924   0.00600716 
1521.84643511   2061  -0.00363942   0.00344350 
1522.65539173   2064  -0.00219499   0.00326609 
1523.46569455   2067   0.00059564   0.00355173 
1524.27344735   2070   0.00083625   0.00387646 
1525.88116296   2076  -0.00647252   0.00277563 
1527.23278270   2081  -0.00070643   0.00313612 
1528.04146191   2084   0.00046059   0.00311754 
1528.84591238   2087  -0.00260113   0.00399461 
1529.65291886   2090  -0.00310684   0.00298692 
1530.46242437   2093  -0.00111352   0.00288549 
1531.27154655   2096   0.00049647   0.00286440 
1532.07821798   2099  -0.00034429   0.00368234 
1532.88259538   2102  -0.00347908   0.00316103 
1533.69144336   2105  -0.00214329   0.00298927 
1534.50084912   2108  -0.00024972   0.00287482 
1535.30751855   2111  -0.00109248   0.00312209 
1536.11318054   2114  -0.00294268   0.00243876 
1536.92397701   2117   0.00034160   0.00212201 
1537.73176432   2120   0.00061672   0.00257904 
1538.53716476   2123  -0.00149503   0.00296238 
1539.34339044   2126  -0.00278154   0.00249211 
1540.15346908   2129  -0.00021509   0.00247791 
1540.95997673   2132  -0.00121963   0.00228435 
1541.76639380   2135  -0.00231475   0.00248144 
1542.57651933   2138   0.00029859   0.00207760 
1543.38380384   2141   0.00007091   0.00187911 
1544.19211118   2144   0.00086606   0.00252406 
1544.99719228   2147  -0.00156503   0.00220820 
1545.80427157   2150  -0.00199793   0.00143311 
1546.61244677   2153  -0.00133492   0.00177045 
1547.42032328   2156  -0.00097060   0.00196739 
1548.22588333   2159  -0.00292274   0.00222680 
1549.03475303   2162  -0.00156523   0.00190802 
1549.84332030   2165  -0.00051015   0.00176720 
1550.65151171   2168   0.00016907   0.00239864 
1551.45749056   2171  -0.00136427   0.00185754 
1552.26552602   2174  -0.00084100   0.00171170 
1553.07229100   2177  -0.00158821   0.00160978 
1553.88104199   2180  -0.00034941   0.00174978 
1554.68622163   2183  -0.00268196   0.00194564 
1555.49529624   2186  -0.00111954   0.00175049 
1556.30316367   2189  -0.00076430   0.00152347 
1557.11217486   2192   0.00073470   0.00202102 
1559.53329687   2201  -0.00067986   0.00160779 
1560.34160732   2204   0.00011840   0.00157822 
1561.41742679   2208  -0.00074505   0.00131920 
1562.22666652   2211   0.00098249   0.00177370 
1563.03343707   2214   0.00024085   0.00166564 
1563.84005519   2217  -0.00065322   0.00141232 
1564.64683738   2220  -0.00138322   0.00151097 
1565.45451164   2223  -0.00122115   0.00164564 
1566.26174969   2226  -0.00149529   0.00173950 
1567.06965758   2229  -0.00109959   0.00156657 
1567.87904684   2232   0.00077748   0.00140003 
1568.68433242   2235  -0.00144913   0.00150548 
1569.49478835   2238   0.00149461   0.00168203 
1570.29929288   2241  -0.00151305   0.00159784 
1571.10715896   2244  -0.00115916   0.00162814 
1571.64730039   2246   0.00064081   0.00165021 
1572.45237058   2249  -0.00180119   0.00178386 
1573.26289880   2252   0.00121484   0.00148354 
1574.07010482   2255   0.00090867   0.00137252 
1574.87450777   2258  -0.00220057   0.00160235 
1575.68384608   2261  -0.00037445   0.00165434 
1576.49193085   2264   0.00019813   0.00166225 
1577.30056999   2267   0.00132508   0.00166985 
1578.10589440   2270  -0.00086270   0.00151385 
1578.91488620   2273   0.00061691   0.00149710 
1579.72170873   2276  -0.00007275   0.00164739 
1580.53004349   2279   0.00074982   0.00139626 
1584.02822720   2292  -0.00028596   0.00200295 
1587.52859714   2305   0.00086449   0.00160752 
1588.33671459   2308   0.00146975   0.00134222 
1589.14144211   2311  -0.00131492   0.00149049 
1589.95088586   2314   0.00061664   0.00154147 

==> Fig10_Supplementarydata_Part4_KIC8832417.dat <==
Max(BJD-2454833)  Epoch   O-C (d)   error (d)
120.95412244    -43   0.00148028   0.00264391  
121.69835075    -40   0.00006083   0.00247325  
122.44625996    -37   0.00232228   0.00332223  
123.19018726    -34   0.00060183   0.00277433  
123.93538209    -31   0.00014890   0.00366918  
124.68125573    -28   0.00037479   0.00353618  
125.42681987    -25   0.00029117   0.00274461  
126.17185457    -22  -0.00032188   0.00360468  
126.91924935    -19   0.00142514   0.00292074  
127.66379632    -16   0.00032435   0.00305286  
128.41002661    -13   0.00090689   0.00366668  
129.15745088    -10   0.00268340   0.00386819  
129.90178995     -7   0.00137471   0.00358612  
131.89075189      1   0.00194264   0.00477377  
132.63625399      4   0.00179698   0.00467759  
133.38077566      7   0.00067090   0.00442853  
134.12710797     10   0.00135545   0.00718605  
134.87175857     13   0.00035830   0.00475352  
135.61486631     16  -0.00218172   0.00502595  
136.36228859     19  -0.00040720   0.00517610  
137.10884137     22   0.00049782   0.00588474  
137.85500611     25   0.00101481   0.00581193  
138.60010259     28   0.00046353   0.00504652  
139.34755033     31   0.00226352   0.00575992  
140.08852335     34  -0.00241122   0.00479518  
140.83605872     37  -0.00052360   0.00672510  
141.57958073     40  -0.00264935   0.00608966  
142.32631472     43  -0.00156312   0.00531595  
143.07364224     46   0.00011665   0.00581083  
143.82040345     49   0.00123011   0.00517379  
144.56425131     52  -0.00056979   0.00457232  
145.30801660     55  -0.00245226   0.00523052  
145.80906448     57   0.00149712   0.00415285  
146.55056985     60  -0.00264527   0.00300279  
147.30049258     63   0.00162970   0.00310156  
148.04413702     66  -0.00037361   0.00364148  
148.78991608     69  -0.00024231   0.00212994  
149.53577601     72  -0.00003013   0.00306126  
150.28227703     75   0.00082313   0.00166345  
151.02691320     78  -0.00018845   0.00120467  
151.77169150     81  -0.00105791   0.00114158  
152.76633185     85  -0.00061457   0.00098862  
153.51308633     88   0.00049216   0.00126213  
154.25858617     91   0.00034424   0.00120363  
154.75453537     93  -0.00080507   0.00134986  
155.75065273     97   0.00111528   0.00124805  
156.49498566    100  -0.00019954   0.00139184  
157.24116118    103   0.00032822   0.00194037  
157.73860621    105   0.00067475   0.00129144  
158.73010445    109  -0.00202402   0.00165573  
159.47817079    112   0.00039456   0.00215229  
159.97435996    114  -0.00051477   0.00306108  
160.72096070    117   0.00043821   0.00238036  
161.46664303    120   0.00047279   0.00300528  
162.21224517    123   0.00042717   0.00203422  
162.95603312    126  -0.00143264   0.00244069  
163.70578726    129   0.00267375   0.00191437  
164.44925829    132   0.00049703   0.00156324  
170.16439543    155  -0.00099863   0.00161631  
170.91290878    158   0.00186697   0.00185889  
171.65749483    161   0.00080525   0.00140434  
172.40259979    164   0.00026246   0.00178208  
173.14910562    167   0.00112053   0.00196533  
173.89481642    170   0.00118358   0.00172320  
174.64015900    173   0.00087840   0.00170575  
175.38574355    176   0.00081519   0.00200821  
176.13305478    179   0.00247867   0.00180187  
176.87842186    182   0.00219799   0.00235582  
177.62330438    185   0.00143276   0.00211348  
178.37011500    188   0.00259562   0.00262074  
179.11623944    191   0.00307231   0.00292149  
179.85869571    194  -0.00011917   0.00299926  
180.60463000    197   0.00016736   0.00296192  
182.34864826    204   0.00434085   0.00321623  
184.08765304    211   0.00350087   0.00517618  
184.83413163    214   0.00433170   0.00419862  
185.57640775    217   0.00096006   0.00444358  
186.32135826    220   0.00026282   0.00395885  
187.06843870    223   0.00169550   0.00402488  
187.81323102    226   0.00084007   0.00401960  
188.55907817    229   0.00103947   0.00326125  
189.30371491    232   0.00002844   0.00313423  
190.04860049    235  -0.00073373   0.00310033  
190.79579575    238   0.00081377   0.00304192  
191.54123435    241   0.00060462   0.00256069  
192.28737867    244   0.00110118   0.00195720  
193.03229277    247   0.00036752   0.00155427  
193.77947875    250   0.00190575   0.00127381  
194.52351761    253   0.00029686   0.00083173  
195.27003150    256   0.00116299   0.00058561  
196.01521742    259   0.00070116   0.00065519  
196.76134179    262   0.00117776   0.00111661  
197.50656036    265   0.00074858   0.00078822  
198.25185193    268   0.00039240   0.00079326  
198.99834776    271   0.00124047   0.00073876  
199.74423191    274   0.00147686   0.00111631  
200.48962160    277   0.00121879   0.00113116  
201.23507172    280   0.00102116   0.00134952  
201.98084303    283   0.00114471   0.00148937  
202.72723987    286   0.00189380   0.00213402  
203.47193383    289   0.00094000   0.00168681  
204.21796311    292   0.00132153   0.00199431  
204.96368151    295   0.00139217   0.00191421  
205.70817845    298   0.00024135   0.00229991  
206.45375824    301   0.00017339   0.00248255  
207.20003173    304   0.00079912   0.00272356  
207.94465035    307  -0.00023001   0.00288730  
208.69125076    310   0.00072264   0.00354386  
209.43782812    313   0.00165224   0.00315458  
210.18288375    316   0.00106012   0.00376719  
210.92849034    319   0.00101895   0.00399095  
211.67443392    322   0.00131478   0.00395475  
212.41952382    325   0.00075692   0.00324718  
213.16355555    328  -0.00085911   0.00362402  
213.91042073    331   0.00035831   0.00320653  
214.65586030    334   0.00015013   0.00240237  
215.40218371    337   0.00082579   0.00227123  
216.14729864    340   0.00029296   0.00247426  
216.89292440    343   0.00027096   0.00303486  
217.64054587    346   0.00224468   0.00450827  
218.38662493    349   0.00267599   0.00254631  
219.13006229    352   0.00046558   0.00272820  
219.87616363    355   0.00091917   0.00285667  
220.62208060    358   0.00118839   0.00175644  
221.36685162    361   0.00031165   0.00222615  
222.11249441    364   0.00030669   0.00203309  
222.85955807    367   0.00172258   0.00171114  
223.85291021    371   0.00087772   0.00172333  
224.84681202    375   0.00058252   0.00235884  
225.59527730    378   0.00340005   0.00186600  
226.33550468    381  -0.00202034   0.00215631  
227.08348581    384   0.00031304   0.00243416  
227.83092644    387   0.00210591   0.00193182  
228.57606853    390   0.00160025   0.00225619  
229.32037379    393   0.00025776   0.00154626  
230.56388244    398   0.00102015   0.00176736  
231.80676002    403   0.00115146   0.00212370  
232.55458288    406   0.00332657   0.00258027  
233.29825189    409   0.00134782   0.00280279  
234.04475956    412   0.00220774   0.00292221  
234.78950271    415   0.00130313   0.00290568  
235.53371269    418  -0.00013465   0.00303950  
236.28161823    421   0.00212314   0.00262405  
237.02430373    424  -0.00083912   0.00277538  
237.77135252    427   0.00056192   0.00320415  
238.51801709    430   0.00157873   0.00232400  
239.26242676    433   0.00034065   0.00280331  
240.00768214    436  -0.00005173   0.00303990  
240.75540897    439   0.00202734   0.00305551  
241.50292447    442   0.00389508   0.00298754  
242.24790027    445   0.00322313   0.00333266  
242.99295248    448   0.00262758   0.00255355  
243.73573036    451  -0.00024229   0.00230977  
244.48110652    454  -0.00051389   0.00245089  
245.22998662    457   0.00271845   0.00162542  
245.97268921    460  -0.00022671   0.00205543  
246.72061073    463   0.00204706   0.00200839  
247.46716785    466   0.00295642   0.00236349  
248.21268686    469   0.00282767   0.00262991  
248.95750737    472   0.00200042   0.00202524  
249.70416978    475   0.00301508   0.00213712  
250.44782567    478   0.00102321   0.00203710  
251.19334631    481   0.00089610   0.00266456  
251.94138522    484   0.00328725   0.00210934  
252.68442133    487   0.00067560   0.00180126  
253.42936135    490  -0.00003213   0.00199412  
254.17587174    493   0.00083050   0.00173541  
254.92049469    496  -0.00019431   0.00163253  
256.16552979    501   0.00209453   0.00179654  
257.40738289    506   0.00120137   0.00174045  
258.15041296    509  -0.00141631   0.00235222  
260.63751688    519   0.00019510   0.00242971  
261.38388401    522   0.00091446   0.00283402  
262.13036335    525   0.00174605   0.00286477  
262.87499499    528   0.00072994   0.00315404  
263.62000041    531   0.00008760   0.00289821  
264.36503257    534  -0.00052800   0.00269823  
265.11179887    537   0.00059054   0.00299062  
265.85664317    540  -0.00021291   0.00317798  
266.60341873    543   0.00091489   0.00264418  
267.34848525    546   0.00033366   0.00184038  
268.09486166    549   0.00106231   0.00222224  
268.84021988    552   0.00077277   0.00240559  
269.58615783    555   0.00106297   0.00219791  
270.33033549    558  -0.00040713   0.00167197  
271.07673385    561   0.00034348   0.00187732  
271.82185511    564  -0.00018302   0.00175808  
272.56724456    567  -0.00044132   0.00203336  
273.31268812    570  -0.00064552   0.00163950  
274.06025044    573   0.00126904   0.00157087  
274.80374593    576  -0.00088323   0.00153796  
275.55054460    579   0.00026769   0.00176514  
276.29616957    582   0.00024491   0.00203560  
277.04238147    585   0.00080905   0.00167874  
277.78744098    588   0.00022080   0.00196063  
278.53342246    591   0.00055452   0.00258577  
279.27849801    594  -0.00001768   0.00223845  
280.02392825    597  -0.00023519   0.00321511  
281.26624515    602  -0.00066455   0.00346870  
282.26041920    606  -0.00068751   0.00309135  
283.00769918    609   0.00094471   0.00365790  
283.75280411    612   0.00040189   0.00343491  
284.49995238    615   0.00190240   0.00362081  
285.24569322    618   0.00199548   0.00510644  
286.23808663    622   0.00019189   0.00448202  
286.98255275    625  -0.00098975   0.00370451  
287.72896759    628  -0.00022266   0.00433164  
288.47684965    631   0.00201164   0.00442292  
289.21956089    634  -0.00092488   0.00476133  
289.96793216    637   0.00179864   0.00425915  
290.96609915    641   0.00576862   0.00419037  
292.20239885    646  -0.00067794   0.00465122  
292.94795748    649  -0.00076707   0.00399558  
293.69461134    652   0.00023903   0.00465962  
294.44049908    655   0.00047902   0.00341865  
295.18549499    658  -0.00017283   0.00361131  
295.93331646    661   0.00200088   0.00289911  
296.67853696    664   0.00157363   0.00171140  
297.42313097    667   0.00051988   0.00187358  
298.16886653    670   0.00060769   0.00250214  
298.91412073    673   0.00021414   0.00188767  
299.65961589    676   0.00006154   0.00176168  
300.40668085    679   0.00147874   0.00153989  
301.15100118    682   0.00015131   0.00155269  
301.89667758    685   0.00017996   0.00164740  
302.64273660    688   0.00059123   0.00161472  
303.38772901    691  -0.00006412   0.00138569  
304.13430528    694   0.00086440   0.00115232  
304.87931035    697   0.00022170   0.00109792  
305.62535556    700   0.00061916   0.00154572  
306.37141856    703   0.00103440   0.00150508  
307.11677527    706   0.00074335   0.00208164  
307.86242464    709   0.00074497   0.00205687  
308.60885062    712   0.00152319   0.00184508  
309.35420932    715   0.00123414   0.00309604  
310.09785670    718  -0.00076624   0.00255167  
310.84478370    721   0.00051301   0.00292105  
311.58760047    724  -0.00231798   0.00373587  
312.33666868    727   0.00110247   0.00431741  
313.08058906    730  -0.00062490   0.00392007  
313.82750303    733   0.00064131   0.00526699  
314.57581304    736   0.00330356   0.00315355  
315.32051168    739   0.00235446   0.00525894  
315.81710415    741   0.00184842   0.00504593  
316.56094585    744   0.00004236   0.00564731  
317.30434101    747  -0.00221023   0.00849008  
318.05445586    750   0.00225686   0.00737323  
318.79799494    753   0.00014819   0.00488541  
319.54293681    756  -0.00055770   0.00438795  
320.28851864    759  -0.00062362   0.00516398  
322.27961942    767   0.00208313   0.00485523  
324.01752765    774   0.00014660   0.00428294  
324.76331588    777   0.00028708   0.00476284  
325.50831898    780  -0.00035758   0.00363005  
326.25242379    783  -0.00190053   0.00337402  
326.99832073    786  -0.00165134   0.00412271  
327.74367168    789  -0.00194815   0.00341752  
328.49054415    792  -0.00072344   0.00335907  
329.23618926    795  -0.00072608   0.00334715  
329.98249073    798  -0.00007237   0.00310953  
330.72677377    801  -0.00143708   0.00265539  
331.47398996    804   0.00013136   0.00293126  
332.22020930    807   0.00070293   0.00260647  
332.96450515    810  -0.00064897   0.00196685  
333.70891875    813  -0.00188313   0.00211997  
334.45606003    816  -0.00038960   0.00134581  
335.20105608    819  -0.00104131   0.00141733  
335.94880270    822   0.00105756   0.00157305  
336.69233194    825  -0.00106096   0.00125028  
337.43699183    828  -0.00204883   0.00170135  
338.18356032    831  -0.00112809   0.00185874  
338.93075261    834   0.00041644   0.00216145  
339.67547197    837  -0.00051195   0.00189756  
340.41943463    840  -0.00219705   0.00261345  
341.16639129    843  -0.00088814   0.00242850  
341.66302171    845  -0.00135623   0.00264384  
342.41102053    848   0.00099484   0.00304805  
343.40120845    852  -0.00301426   0.00281505  
344.14837465    855  -0.00149581   0.00281739  
344.64466671    857  -0.00230226   0.00363286  
345.38960383    860  -0.00301289   0.00327219  
346.13765260    863  -0.00061187   0.00497121  
346.88055466    866  -0.00335757   0.00440279  
347.62882562    869  -0.00073437   0.00355998  
348.37583336    872   0.00062561   0.00409096  
352.84655152    890  -0.00254276   0.00234269  
353.59371236    893  -0.00102968   0.00263227  
354.33810834    896  -0.00228145   0.00296445  
355.08593996    899  -0.00009758   0.00253457  
355.83182237    902   0.00013707   0.00222879  
356.57627413    905  -0.00105893   0.00189351  
357.32322929    908   0.00024848   0.00171856  
358.06807373    911  -0.00055484   0.00181290  
358.81312771    914  -0.00114861   0.00176648  
359.55965528    917  -0.00026881   0.00206301  
360.30544686    920  -0.00012498   0.00199959  
361.04977256    923  -0.00144703   0.00216063  
361.79539987    926  -0.00146748   0.00207696  
362.54256158    929   0.00004648   0.00200258  
363.28704476    932  -0.00111810   0.00264537  
364.03482365    935   0.00101303   0.00184720  
364.77846844    938  -0.00098994   0.00201473  
365.52486357    941  -0.00024257   0.00219464  
366.02124702    943  -0.00095762   0.00220544  
366.76677858    946  -0.00107381   0.00238673  
367.51479266    949   0.00129251   0.00284520  
368.25888864    952  -0.00025926   0.00281177  
369.00372607    955  -0.00106959   0.00312169  
369.74909585    958  -0.00134756   0.00351542  
370.49217002    961  -0.00392115   0.00394414  
371.24235662    964   0.00061769   0.00233277  
371.98561708    967  -0.00176961   0.00366900  
372.73312636    970   0.00009192   0.00329993  
373.72786771    974   0.00063626   0.00299822  
374.47211672    977  -0.00076248   0.00366879  
375.21575677    980  -0.00277019   0.00434748  
375.96448436    983   0.00030964   0.00302759  
376.70596109    986  -0.00386138   0.00365474  
377.45466499    989  -0.00080524   0.00419590  
377.95040528    991  -0.00216345   0.00520133  
378.69941829    994   0.00120181   0.00403772  
379.44144618    997  -0.00241807   0.00449789  
380.19104800   1000   0.00153600   0.00377157  
380.93121372   1003  -0.00394604   0.00412876  
381.67950986   1006  -0.00129766   0.00247232  
382.42666382   1009   0.00020855   0.00281629  
383.66612962   1014  -0.00307191   0.00269442  
384.90986271   1019  -0.00208508   0.00245865  
385.65695011   1022  -0.00064543   0.00195244  
386.40348921   1025   0.00024591   0.00206690  
387.14791407   1028  -0.00097698   0.00219292  
387.89525948   1031   0.00072067   0.00194686  
388.63925972   1034  -0.00092685   0.00193919  
389.38541530   1037  -0.00041903   0.00217321  
390.13224247   1040   0.00076039   0.00301500  
390.87729617   1043   0.00016633   0.00275875  
391.61990275   1046  -0.00287485   0.00290350  
392.36737217   1049  -0.00105318   0.00326378  
393.11296489   1052  -0.00110822   0.00266177  
393.85812932   1055  -0.00159154   0.00489557  
394.60465024   1058  -0.00071838   0.00411616  
395.35024712   1061  -0.00076925   0.00395948  
396.09476694   1064  -0.00189719   0.00435925  
398.83045860   1075  -0.00024730   0.00755817  
401.56526637   1086   0.00051869   0.00513105  
402.30582791   1089  -0.00456752   0.00429266  
403.05499893   1092  -0.00104425   0.00730367  
403.79957791   1095  -0.00211303   0.00564221  
404.53903490   1098  -0.00830380   0.00489805  
405.29143062   1101  -0.00155583   0.00571694  
406.03611873   1104  -0.00251548   0.00467086  
406.78277569   1107  -0.00150627   0.00466098  
407.53128839   1110   0.00135867   0.00497399  
408.27481827   1113  -0.00075921   0.00375777  
409.01912356   1116  -0.00210167   0.00355273  
409.76625558   1119  -0.00061741   0.00356930  
410.51095717   1122  -0.00156357   0.00362054  
411.25674440   1125  -0.00142410   0.00306900  
412.00162382   1128  -0.00219244   0.00243534  
412.74697703   1131  -0.00248699   0.00220043  
413.49246398   1134  -0.00264778   0.00277132  
414.24079483   1137   0.00003530   0.00260622  
414.98727474   1140   0.00086746   0.00347450  
415.73066683   1143  -0.00138821   0.00220909  
416.47685496   1146  -0.00084783   0.00241604  
417.22190685   1149  -0.00144370   0.00233975  
417.96837129   1152  -0.00062702   0.00168816  
418.71342659   1155  -0.00121947   0.00101047  
419.45719940   1158  -0.00309442   0.00113593  
420.20542092   1161  -0.00052065   0.00106544  
420.95130108   1164  -0.00028825   0.00136167  
421.69536802   1167  -0.00186907   0.00136418  
422.44108922   1170  -0.00179562   0.00130513  
423.18766654   1173  -0.00086606   0.00139222  
423.93216131   1176  -0.00201905   0.00210472  
424.68070079   1179   0.00087268   0.00217688  
425.42481937   1182  -0.00065649   0.00231520  
426.16941668   1185  -0.00170694   0.00254039  
426.91692183   1188   0.00015045   0.00409908  
427.66207964   1191  -0.00033950   0.00379561  
428.40555099   1194  -0.00251590   0.00452286  
429.15207780   1197  -0.00163684   0.00335177  
429.89793361   1200  -0.00142879   0.00310202  
430.64282129   1203  -0.00218887   0.00453510  
431.39109420   1206   0.00043628   0.00426303  
432.13738089   1209   0.00107522   0.00338965  
432.87939337   1212  -0.00256005   0.00342329  
433.62753268   1215  -0.00006850   0.00430079  
434.37246522   1218  -0.00078372   0.00414744  
435.11633749   1221  -0.00255920   0.00374221  
435.86278447   1224  -0.00175997   0.00319281  
436.60958495   1227  -0.00060725   0.00283591  
437.35233362   1230  -0.00350634   0.00317795  
438.10124081   1233  -0.00024691   0.00312910  
438.84793940   1236   0.00080393   0.00233799  
439.59153873   1239  -0.00124450   0.00198472  
440.33742479   1242  -0.00100619   0.00229730  
441.08400283   1245  -0.00007591   0.00247754  
441.82785056   1248  -0.00187594   0.00218063  
443.81738752   1256  -0.00073299   0.00277652  
444.56330952   1259  -0.00045874   0.00207137  
445.30651688   1262  -0.00289915   0.00229625  
446.05430561   1265  -0.00075817   0.00243019  
446.79966279   1268  -0.00104875   0.00191005  
447.54359034   1271  -0.00276895   0.00240576  
448.29156911   1274  -0.00043794   0.00284303  
449.03734637   1277  -0.00030843   0.00252174  
449.78009533   1280  -0.00320723   0.00241231  
450.52678068   1283  -0.00216964   0.00299957  
451.27374894   1286  -0.00084914   0.00256120  
452.01660032   1289  -0.00364551   0.00243936  
452.76137537   1292  -0.00451821   0.00271702  
453.51070090   1295  -0.00084044   0.00213984  
454.25445127   1298  -0.00273783   0.00222111  
455.00151983   1301  -0.00131703   0.00194888  
455.74632474   1304  -0.00215986   0.00212910  
456.49174971   1307  -0.00238265   0.00126133  
457.23642221   1310  -0.00335791   0.00167129  
457.98489569   1313  -0.00053219   0.00099212  
458.72835487   1316  -0.00272077   0.00122434  
459.47363384   1319  -0.00308954   0.00084730  
460.21995438   1322  -0.00241676   0.00111662  
460.96604220   1325  -0.00197670   0.00105335  
461.71119593   1328  -0.00247073   0.00111474  
462.45840152   1331  -0.00091289   0.00110772  
463.20189081   1334  -0.00307136   0.00075136  
463.94857801   1337  -0.00203192   0.00131057  
464.69485500   1340  -0.00140268   0.00130986  
465.44119246   1343  -0.00071297   0.00173301  
466.18514617   1346  -0.00240702   0.00190698  
466.93352341   1349   0.00032247   0.00293796  
467.67840344   1352  -0.00044526   0.00237725  
468.42371058   1355  -0.00078588   0.00255183  
469.17034780   1358   0.00020359   0.00251873  
469.91424405   1361  -0.00154792   0.00226903  
470.65978295   1364  -0.00165678   0.00211715  
471.40708283   1367  -0.00000465   0.00197093  
472.15297349   1370   0.00023825   0.00215878  
472.89699585   1373  -0.00138715   0.00197498  
473.64347183   1376  -0.00055892   0.00191502  
474.38984268   1379   0.00016417   0.00190263  
475.87970416   1385  -0.00126986   0.00221113  
477.12445415   1390   0.00073387   0.00241447  
477.87040428   1393   0.00103624   0.00217443  
478.61501990   1396   0.00000411   0.00220084  
479.36031446   1399  -0.00034909   0.00224924  
480.10615059   1402  -0.00016071   0.00257020  
480.85095983   1405  -0.00099923   0.00328824  
481.59673126   1408  -0.00087555   0.00329444  
482.34243895   1411  -0.00081562   0.00314186  
483.08838828   1414  -0.00051405   0.00346928  
483.83631106   1417   0.00176098   0.00283510  
484.58106840   1420   0.00087056   0.00401498  
485.32629667   1423   0.00045108   0.00370974  
486.07118674   1426  -0.00030662   0.00357470  
486.81246194   1429  -0.00467917   0.00392062  
487.56195360   1432  -0.00083526   0.00456441  
488.30732843   1435  -0.00110819   0.00461675  
489.05381981   1438  -0.00026457   0.00491496  
489.79925239   1441  -0.00047974   0.00399275  
490.54537605   1444  -0.00000383   0.00477761  
491.29192762   1447   0.00089998   0.00575026  
492.03766736   1450   0.00099196   0.00526411  
492.78275945   1453   0.00043629   0.00473155  
493.52694241   1456  -0.00102850   0.00447752  
494.27285589   1459  -0.00076278   0.00657747  
495.01754663   1462  -0.00171979   0.00485618  
495.75724185   1465  -0.00767233   0.00688091  
496.51013906   1468  -0.00042288   0.00443020  
497.25730759   1471   0.00109790   0.00530341  
498.00165527   1474  -0.00020218   0.00519193  
498.75218851   1477   0.00468331   0.00361070  
499.49343035   1480   0.00027739   0.00374118  
500.23879223   1483  -0.00000848   0.00463477  
500.98502234   1486   0.00057387   0.00393556  
501.72865073   1489  -0.00144550   0.00387502  
502.47427021   1492  -0.00147378   0.00329738  
503.22362806   1495   0.00223632   0.00287239  
504.21697612   1499   0.00138737   0.00255024  
505.45896719   1504   0.00063218   0.00218038  
506.20571565   1507   0.00173289   0.00179539  
506.94864102   1510  -0.00098950   0.00189544  
507.69711094   1513   0.00183267   0.00206227  
508.44045492   1516  -0.00047111   0.00154820  
509.18728983   1519   0.00071605   0.00212139  
509.93216183   1522  -0.00005972   0.00178476  
510.67888305   1525   0.00101375   0.00185240  
511.42439496   1528   0.00087791   0.00217391  
511.91952781   1530  -0.00108775   0.00287527  
512.66660760   1533   0.00034428   0.00268459  
513.41053109   1536  -0.00137998   0.00500429  
514.15977618   1539   0.00221735   0.00268213  
514.90055524   1542  -0.00265135   0.00288968  
515.65107542   1545   0.00222108   0.00285103  
516.39339167   1548  -0.00111043   0.00283071  
517.14155919   1551   0.00140934   0.00295870  
517.88836133   1554   0.00256372   0.00278874  
518.87773010   1558  -0.00226452   0.00281965  
519.62653720   1561   0.00089482   0.00233494  
520.36958119   1564  -0.00170894   0.00334900  
520.86958023   1566   0.00119160   0.00306956  
521.61272590   1569  -0.00131049   0.00234606  
522.35833530   1572  -0.00134885   0.00293804  
523.10576753   1575   0.00043563   0.00247652  
523.84899373   1578  -0.00198592   0.00261633  
524.59925867   1581   0.00263125   0.00220121  
525.34183420   1584  -0.00044097   0.00220351  
526.08728371   1587  -0.00063921   0.00223683  
526.83368995   1590   0.00011927   0.00260393  
527.57845862   1593  -0.00075981   0.00198009  
528.32356986   1596  -0.00129633   0.00234912  
529.07107574   1599   0.00056180   0.00179342  
529.81438681   1602  -0.00177490   0.00201636  
530.56148982   1605  -0.00031964   0.00203898  
531.30894031   1608   0.00148309   0.00179558  
532.05102686   1611  -0.00207812   0.00177677  
532.79916266   1614   0.00040993   0.00233885  
533.54662311   1617   0.00222262   0.00269905  
534.28887474   1620  -0.00117350   0.00266951  
535.03571719   1623   0.00002119   0.00442389  
535.78119472   1626  -0.00014903   0.00271467  
536.52470786   1629  -0.00228365   0.00379422  
537.27311997   1632   0.00048070   0.00375839  
539.75809527   1642  -0.00003651   0.00274313  
540.50165253   1645  -0.00212701   0.00313739  
541.25245857   1648   0.00303127   0.00236009  
541.99565984   1651   0.00058478   0.00219257  
542.73946618   1654  -0.00125663   0.00237744  
543.48947985   1657   0.00310929   0.00224565  
544.23430554   1660   0.00228722   0.00222168  
544.97773765   1663   0.00007157   0.00265015  
545.72574090   1666   0.00242707   0.00303241  
546.46978217   1669   0.00082059   0.00181160  
547.21458020   1672  -0.00002914   0.00293039  
547.96373283   1675   0.00347573   0.00215603  
548.70638600   1678   0.00048114   0.00287960  
549.45282717   1681   0.00127455   0.00276903  
550.19975678   1684   0.00255641   0.00348705  
550.94574408   1687   0.00289596   0.00216110  
551.68837816   1690  -0.00011772   0.00313536  
552.43627432   1693   0.00213068   0.00325067  
553.18053375   1696   0.00074236   0.00244577  
553.92651901   1699   0.00107986   0.00241408  
554.67443734   1702   0.00335044   0.00216219  
555.41772360   1705   0.00098894   0.00272128  
556.16303696   1708   0.00065454   0.00244328  
556.91130210   1711   0.00327192   0.00234734  
557.65523876   1714   0.00156083   0.00215549  
558.40027688   1717   0.00095120   0.00256080  
559.14584055   1720   0.00086711   0.00297568  
559.89172738   1723   0.00110618   0.00218510  
560.63626309   1726  -0.00000586   0.00269520  
561.38511520   1729   0.00319849   0.00219042  
562.12745557   1732  -0.00010890   0.00265277  
562.87254282   1735  -0.00066940   0.00355489  
563.62152726   1738   0.00266728   0.00257836  
564.36571659   1741   0.00120886   0.00284686  
565.11059017   1744   0.00043468   0.00311209  
565.85786524   1747   0.00206200   0.00446661  
566.84555115   1751  -0.00444910   0.00377102  
568.09435594   1756   0.00160943   0.00538236  
568.83689779   1759  -0.00149648   0.00483569  
569.58177206   1762  -0.00226997   0.00502123  
570.33137822   1765   0.00168844   0.00491816  
571.07679187   1768   0.00145433   0.00540218  
571.82203013   1771   0.00104484   0.00573782  
572.56727437   1774   0.00064132   0.00651887  
573.31288135   1777   0.00060054   0.00503413  
574.05620919   1780  -0.00171937   0.00584329  
574.80296219   1783  -0.00061413   0.00646723  
575.54885420   1786  -0.00036987   0.00442714  
576.29365114   1789  -0.00122069   0.00478007  
577.04142887   1792   0.00090929   0.00438283  
577.78776332   1795   0.00159598   0.00473757  
578.53185047   1798   0.00003538   0.00460846  
579.27805925   1801   0.00059640   0.00477808  
580.02389088   1804   0.00078027   0.00357727  
580.76715938   1807  -0.00159898   0.00414893  
581.51495634   1810   0.00055022   0.00391215  
582.26115383   1813   0.00109995   0.00291184  
583.00613868   1816   0.00043705   0.00271597  
583.75272573   1819   0.00137635   0.00218217  
584.49908050   1822   0.00208336   0.00227328  
585.24298509   1825   0.00034019   0.00222874  
585.98981282   1828   0.00152017   0.00237666  
586.73504686   1831   0.00110645   0.00136173  
587.47956082   1834  -0.00002734   0.00165231  
588.22498495   1837  -0.00025097   0.00161627  
588.97238174   1840   0.00149806   0.00203323  
589.71762776   1843   0.00109633   0.00188350  
590.46384948   1846   0.00167028   0.00187183  
591.21003904   1849   0.00221209   0.00211461  
591.95392681   1852   0.00045210   0.00252371  
592.69817391   1855  -0.00094855   0.00283780  
593.44581803   1858   0.00104781   0.00222799  
594.19128356   1861   0.00086558   0.00254742  
594.93635129   1864   0.00028556   0.00258540  
595.68216207   1867   0.00044859   0.00284255  
596.42818405   1870   0.00082281   0.00236682  
597.17484466   1873   0.00183566   0.00247216  
597.91977188   1876   0.00111513   0.00288711  
599.16154731   1881   0.00014430   0.00313679  
600.15571437   1885   0.00011435   0.00189078  
600.90313074   1888   0.00188296   0.00194997  
601.64724705   1891   0.00035152   0.00137605  
602.39323463   1894   0.00069134   0.00111632  
603.13874224   1897   0.00055120   0.00116024  
603.88564576   1900   0.00180696   0.00092108  
604.62922499   1903  -0.00026156   0.00094649  
605.37576433   1906   0.00063001   0.00092109  
606.12148416   1909   0.00070210   0.00069253  
606.86734647   1912   0.00091665   0.00110945  
607.61289543   1915   0.00081785   0.00147760  
608.35742945   1918  -0.00029588   0.00180687  
609.10232139   1921  -0.00105170   0.00216242  
609.85024132   1924   0.00122048   0.00211415  
610.59601860   1927   0.00134999   0.00238940  
611.34126381   1930   0.00094745   0.00262723  
612.08626576   1933   0.00030165   0.00284574  
612.83359816   1936   0.00198629   0.00227433  
613.57767618   1939   0.00041656   0.00243414  
614.32417415   1942   0.00126677   0.00252953  
615.06867596   1945   0.00012082   0.00237272  
615.81435337   1948   0.00015047   0.00272634  
616.56127179   1951   0.00142114   0.00227414  
617.30851384   1954   0.00301543   0.00251822  
618.05246414   1957   0.00131797   0.00235219  
618.79763733   1960   0.00084341   0.00305610  
619.54458379   1963   0.00214211   0.00253928  
620.28858645   1966   0.00049701   0.00236749  
621.03475070   1969   0.00101351   0.00239680  
621.77998895   1972   0.00060401   0.00212298  
622.52559798   1975   0.00056528   0.00224490  
623.27209103   1978   0.00141057   0.00215932  
624.01721403   1981   0.00088582   0.00239171  
624.76365418   1984   0.00167821   0.00255557  
625.50789252   1987   0.00026879   0.00255624  
626.25405966   1990   0.00078818   0.00230984  
626.99866074   1993  -0.00025849   0.00213115  
627.74466174   1996   0.00009475   0.00275220  
628.48944456   1999  -0.00077019   0.00251368  
630.47829880   2007  -0.00030996   0.00183235  
631.22448532   2010   0.00022880   0.00113856  
631.96947098   2013  -0.00043330   0.00102067  
632.71601170   2016   0.00045966   0.00066536  
633.46137299   2019   0.00017320   0.00068108  
634.20605661   2022  -0.00079093   0.00087031  
634.95112034   2025  -0.00137496   0.00110060  
635.69792705   2028  -0.00021601   0.00144389  
636.44352494   2031  -0.00026587   0.00135029  
637.18782192   2034  -0.00161665   0.00169083  
637.93241113   2037  -0.00267519   0.00142661  
638.67978115   2040  -0.00095293   0.00176354  
639.42513150   2043  -0.00125034   0.00215037  
640.16994847   2046  -0.00208112   0.00243386  
640.91635451   2049  -0.00132284   0.00277410  
641.66171446   2052  -0.00161064   0.00227813  
642.40753815   2055  -0.00143471   0.00247589  
643.15363238   2058  -0.00098823   0.00268732  
643.89733974   2061  -0.00292864   0.00237592  
644.64483471   2064  -0.00108142   0.00264518  
645.39062644   2067  -0.00093744   0.00245263  
646.13636387   2070  -0.00084777   0.00249030  
646.88027833   2073  -0.00258107   0.00245627  
647.62659699   2076  -0.00191016   0.00265480  
648.37298462   2079  -0.00117029   0.00269380  
649.11839840   2082  -0.00140426   0.00295902  
649.86480124   2085  -0.00064918   0.00371028  
650.61012320   2088  -0.00097498   0.00286537  
651.35577840   2091  -0.00096753   0.00259048  
652.10258269   2094   0.00018901   0.00279604  
652.84671048   2097  -0.00133096   0.00243203  
653.59340515   2100  -0.00028405   0.00299101  
654.33861900   2103  -0.00071795   0.00306113  
655.08578908   2106   0.00080437   0.00306960  
655.83028256   2109  -0.00034991   0.00286746  
656.57525226   2112  -0.00102797   0.00239337  
657.32148455   2115  -0.00044343   0.00199639  
658.06677231   2118  -0.00080343   0.00250237  
658.81454850   2121   0.00132501   0.00227025  
659.55937412   2124   0.00050287   0.00248389  
660.55679508   2128   0.00372683   0.00269924  
661.79706575   2133   0.00125123   0.00237591  
662.54089734   2136  -0.00056494   0.00210752  
663.28741748   2139   0.00030745   0.00215172  
664.03262296   2142  -0.00013483   0.00237012  
664.77848872   2145   0.00008318   0.00249422  
665.52528213   2148   0.00122884   0.00213948  
666.26970881   2151   0.00000776   0.00241153  
667.01504725   2154  -0.00030156   0.00248492  
667.76078279   2157  -0.00021378   0.00250153  
668.50675386   2160   0.00010954   0.00237540  
669.25189975   2163  -0.00039232   0.00196763  
669.99751780   2166  -0.00042203   0.00211415  
670.74388959   2169   0.00030201   0.00205152  
671.48923030   2172  -0.00000505   0.00204740  
672.23537100   2175   0.00048790   0.00191935  
672.97994655   2178  -0.00058430   0.00198376  
673.72529726   2181  -0.00088135   0.00158324  
674.47069004   2184  -0.00113632   0.00168332  
675.21786437   2187   0.00039025   0.00170834  
675.96381621   2190   0.00069433   0.00178891  
676.70838525   2193  -0.00038438   0.00192510  
677.45430777   2196  -0.00010962   0.00203473  
678.19964215   2199  -0.00042299   0.00224309  
678.94572665   2202   0.00001375   0.00256373  
679.69044087   2205  -0.00091979   0.00253318  
680.43692426   2208  -0.00008416   0.00278970  
681.18142923   2211  -0.00122694   0.00242555  
681.92954461   2214   0.00124068   0.00380731  
682.67234559   2217  -0.00160609   0.00410130  
683.17222374   2219   0.00117356   0.00396420  
683.91651681   2222  -0.00018114   0.00321018  
684.66222504   2225  -0.00012066   0.00355402  
685.40709283   2228  -0.00090063   0.00355944  
686.15359874   2231  -0.00004247   0.00408109  
686.90137258   2234   0.00208361   0.00351223  
687.64468203   2237  -0.00025469   0.00296776  
688.38868144   2240  -0.00190304   0.00299667  
689.13564690   2243  -0.00058534   0.00244175  
690.38027807   2248   0.00129958   0.00294771  
691.62137932   2253  -0.00034544   0.00228864  
692.36625154   2256  -0.00112097   0.00243038  
693.11273963   2259  -0.00028064   0.00199022  
693.85760219   2262  -0.00106584   0.00187708  
694.60451111   2265   0.00019533   0.00186964  
695.34918101   2268  -0.00078252   0.00152195  
696.09419448   2271  -0.00141681   0.00224584  
696.84036944   2274  -0.00088960   0.00212398  
697.58809890   2277   0.00119210   0.00239878  
698.33221238   2280  -0.00034218   0.00264575  
699.07707301   2283  -0.00112930   0.00312073  
699.82487461   2286   0.00102454   0.00323485  
700.56868245   2289  -0.00081538   0.00340521  
701.31345991   2292  -0.00168567   0.00440570  
702.05903398   2295  -0.00175936   0.00317285  
702.80451898   2298  -0.00192211   0.00391379  
703.55036598   2301  -0.00172287   0.00475306  
704.29856928   2304   0.00083267   0.00422775  
705.04303355   2307  -0.00035081   0.00444064  
705.78839414   2310  -0.00063798   0.00517443  
706.53498093   2313   0.00030106   0.00448664  
707.27777249   2316  -0.00255515   0.00479093  
708.02410547   2319  -0.00186992   0.00486869  
708.76908559   2322  -0.00253756   0.00410284  
709.51498820   2325  -0.00228270   0.00430205  
710.25947271   2328  -0.00344594   0.00554566  
711.25822202   2332   0.00110636   0.00381735  
712.24945862   2336  -0.00185405   0.00359442  
712.99463242   2339  -0.00232801   0.00325314  
713.74215196   2342  -0.00045623   0.00345187  
714.48766778   2345  -0.00058816   0.00284174  
715.23248281   2348  -0.00142089   0.00292795  
715.97970651   2351   0.00015506   0.00300050  
716.72406886   2354  -0.00113035   0.00277733  
717.47178694   2357   0.00093998   0.00299345  
718.21409959   2360  -0.00239513   0.00279652  
718.96045936   2363  -0.00168312   0.00208195  
735.86308759   2431  -0.00040402   0.00083966  
736.36218708   2433   0.00159697   0.00089081  
737.10620300   2436  -0.00003487   0.00119329  
737.85476422   2439   0.00287859   0.00115326  
738.59823111   2442   0.00069772   0.00105410  
739.34483646   2445   0.00165532   0.00103269  
740.08850159   2448  -0.00032730   0.00135064  
740.83546212   2451   0.00098547   0.00149545  
741.58127269   2454   0.00114828   0.00159004  
742.32695431   2457   0.00118215   0.00165936  
743.07254836   2460   0.00112844   0.00143975  
743.81777980   2463   0.00071212   0.00191094  
744.56471506   2466   0.00199963   0.00215433  
745.30858914   2469   0.00022595   0.00225824  
746.05623228   2472   0.00222133   0.00238314  
746.79928723   2475  -0.00037147   0.00242069  
747.54408537   2478  -0.00122109   0.00244869  
748.29068246   2481  -0.00027175   0.00277358  
749.03678508   2484   0.00018311   0.00297012  
749.78109448   2487  -0.00115524   0.00302877  
750.52973758   2490   0.00184010   0.00416153  
751.27465343   2493   0.00110820   0.00398980  
752.01904162   2496  -0.00015138   0.00402101  
752.76167154   2499  -0.00316921   0.00437779  
753.51146199   2502   0.00097349   0.00405605  
754.25466594   2505  -0.00147032   0.00312616  
755.00173118   2508  -0.00005284   0.00299207  
755.74580798   2511  -0.00162379   0.00253437  
756.49218030   2514  -0.00089922   0.00195954  
757.23864143   2517  -0.00008586   0.00185597  
757.98442150   2520   0.00004646   0.00130676  
758.72800031   2523  -0.00202249   0.00110111  
759.47539790   2526  -0.00027265   0.00085311  
760.21899162   2529  -0.00232668   0.00097190  
762.45718002   2538  -0.00108155   0.00134825  
764.44706101   2546   0.00040542   0.00330633  
765.19346414   2549   0.00116080   0.00247234  
765.93872364   2552   0.00077253   0.00402801  
766.68188264   2555  -0.00171622   0.00426019  
767.42732306   2558  -0.00192356   0.00371335  
768.17207978   2561  -0.00281459   0.00495192  
768.92097309   2564   0.00043096   0.00356062  
769.66582259   2567  -0.00036729   0.00463883  
770.41019847   2570  -0.00163917   0.00459076  
771.15808476   2573   0.00059936   0.00677078  
771.90743673   2576   0.00430358   0.00575349  
772.64631217   2579  -0.00246874   0.00584945  
773.39323466   2582  -0.00119401   0.00655893  
774.13844520   2585  -0.00163122   0.00391261  
774.88247467   2588  -0.00324950   0.00370615  
775.63260922   2591   0.00123729   0.00447479  
776.37785087   2594   0.00083119   0.00400179  
777.12090645   2597  -0.00176099   0.00382258  
777.87640053   2600   0.00808533   0.00680759  
778.61563874   2603   0.00167578   0.00362585  
779.35680531   2606  -0.00280540   0.00416532  
780.10466336   2609  -0.00059511   0.00474421  
780.85110980   2612   0.00020357   0.00179023  
781.59417662   2615  -0.00237736   0.00359357  
782.34238813   2618   0.00018640   0.00258736  
783.08912515   2621   0.00127566   0.00262641  
783.82906346   2624  -0.00443379   0.00321735  
784.57941758   2627   0.00027258   0.00305887  
785.32626698   2630   0.00147422   0.00250024  
786.06851010   2633  -0.00193041   0.00234222  
786.81689110   2636   0.00080283   0.00327310  
787.56399393   2639   0.00225790   0.00258610  
788.30457641   2642  -0.00280738   0.00280587  
789.05207243   2645  -0.00095911   0.00286173  
789.80015575   2648   0.00147645   0.00227482  
790.54132716   2651  -0.00299989   0.00308223  
791.28965514   2654  -0.00031967   0.00334427  
792.03663716   2657   0.00101460   0.00282648  
792.77927329   2660  -0.00199703   0.00330201  
793.52735617   2663   0.00043809   0.00351837  
794.27474191   2666   0.00217607   0.00437296  
795.01696092   2669  -0.00125267   0.00382141  
795.76231832   2672  -0.00154302   0.00496133  
796.50921183   2675  -0.00029727   0.00316394  
797.25167142   2678  -0.00348544   0.00425254  
798.00037902   2681  -0.00042559   0.00409414  
798.74861072   2684   0.00215835   0.00330148  
799.49256233   2687   0.00046221   0.00287233  
800.23859864   2690   0.00085076   0.00339452  
800.98403392   2693   0.00063828   0.00356639  
801.73169198   2696   0.00264859   0.00316711  
808.93788488   2725   0.00091318   0.00293765  
809.68411592   2728   0.00149647   0.00235476  
810.42803592   2731  -0.00023129   0.00242773  
811.17463581   2734   0.00072084   0.00305398  
811.92349052   2737   0.00392780   0.00312858  
812.66586341   2740   0.00065293   0.00240580  
813.40947185   2743  -0.00138639   0.00315094  
814.15873954   2746   0.00223354   0.00364003  
814.90120744   2749  -0.00094631   0.00285218  
815.64819594   2752   0.00039444   0.00445918  
816.39421854   2755   0.00076928   0.00247051  
817.13941064   2758   0.00031362   0.00281411  
817.88344249   2761  -0.00130228   0.00319585  
818.63340252   2764   0.00300999   0.00327504  
819.37653380   2767   0.00049351   0.00292894  
820.11964442   2770  -0.00204362   0.00263014  
820.86798433   2773   0.00064853   0.00342262  
821.61151548   2776  -0.00146807   0.00185030  
822.35723200   2779  -0.00139931   0.00209779  
823.10432344   2782   0.00004438   0.00161883  
823.84932966   2785  -0.00059716   0.00140442  
824.59358252   2788  -0.00199206   0.00151451  
825.34168479   2791   0.00046245   0.00167755  
826.08570728   2794  -0.00116280   0.00179744  
826.83143642   2797  -0.00108142   0.00212177  
827.57811632   2800  -0.00004928   0.00233297  
828.32407750   2803   0.00026415   0.00302174  
829.06712086   2806  -0.00234025   0.00288982  
829.81511905   2809   0.00001018   0.00387466  
830.55824854   2812  -0.00250809   0.00335375  
831.30491764   2815  -0.00148674   0.00318529  
832.05075699   2818  -0.00129515   0.00371133  
832.79719822   2821  -0.00050167   0.00380492  
833.54168019   2824  -0.00166746   0.00382623  
834.28976488   2827   0.00076947   0.00497821  
835.03480096   2830   0.00015780   0.00473850  
835.78095832   2833   0.00066740   0.00572255  
836.52507517   2836  -0.00086351   0.00546199  
837.26791408   2839  -0.00367234   0.00656027  
838.01482509   2842  -0.00240910   0.00498273  
838.76224861   2845  -0.00063333   0.00505040  
839.50991329   2848   0.00138360   0.00425586  
840.25416788   2851  -0.00000957   0.00293139  
840.99982334   2854  -0.00000186   0.00365413  
841.74470436   2857  -0.00076860   0.00367536  
842.24325227   2859   0.00068081   0.00268443  
842.98883210   2862   0.00061288   0.00279523  
843.73402243   2865   0.00015545   0.00182501  
844.97460656   2870  -0.00200668   0.00245667  
845.97177571   2874   0.00096547   0.00148994  
846.71744947   2877   0.00099147   0.00102201  
847.46119613   2880  -0.00090963   0.00131140  
848.20818835   2883   0.00043484   0.00170926  
848.95370131   2886   0.00030004   0.00159788  
849.69996357   2889   0.00091454   0.00201762  
850.44529294   2892   0.00059615   0.00177054  
851.19054117   2895   0.00019663   0.00232152  
851.93396566   2898  -0.00202664   0.00312031  
852.68378909   2901   0.00214904   0.00298252  
853.42920355   2904   0.00191575   0.00313628  
854.17059748   2907  -0.00233809   0.00446474  
854.91900897   2910   0.00042565   0.00478221  
855.66560861   2913   0.00137753   0.00489541  
856.40902781   2916  -0.00085103   0.00567091  
857.15809140   2919   0.00256481   0.00372560  
857.89894199   2922  -0.00223235   0.00417784  
858.64495348   2925  -0.00186862   0.00551150  
859.39426535   2928   0.00179550   0.00566623  
860.13446832   2931  -0.00364930   0.00800860  
860.88401060   2934   0.00024524   0.00477382  
861.62943108   2937   0.00001796   0.00578652  
862.37585854   2940   0.00079766   0.00600424  
863.12390743   2943   0.00319880   0.00412140  
863.86590200   2946  -0.00045439   0.00530684  
864.61074350   2949  -0.00126065   0.00432354  
865.35569394   2952  -0.00195797   0.00446497  
866.10145703   2955  -0.00184263   0.00524160  
866.85082590   2958   0.00187848   0.00339781  
867.59443801   2961  -0.00015716   0.00288339  
868.33974727   2964  -0.00049566   0.00291764  
869.08478473   2967  -0.00110595   0.00352516  
869.83260887   2970   0.00107043   0.00244233  
870.57700271   2973  -0.00018349   0.00242063  
871.32238871   2976  -0.00044524   0.00278626  
872.06924416   2979   0.00076245   0.00244736  
872.81378052   2982  -0.00034895   0.00244017  
873.56023361   2985   0.00045639   0.00246946  
874.55662673   2989   0.00265250   0.00244979  
875.54885309   2993   0.00068185   0.00266113  
876.29242042   2996  -0.00139857   0.00350172  
877.04017012   2999   0.00070337   0.00335534  
877.78518194   3002   0.00006744   0.00280348  
878.53258786   3005   0.00182560   0.00342891  
879.27881478   3008   0.00240477   0.00412710  
880.02425820   3011   0.00220043   0.00388480  
880.76653496   3014  -0.00117057   0.00405624  
881.51312538   3017  -0.00022790   0.00418134  
882.25933493   3020   0.00033389   0.00370037  
883.00491356   3023   0.00026477   0.00411933  
883.75012688   3026  -0.00016967   0.00356199  
884.49614845   3029   0.00020414   0.00271101  
885.24147100   3032  -0.00012106   0.00349964  
885.98908865   3035   0.00184883   0.00400494  
886.73421179   3038   0.00132422   0.00346889  
887.47797209   3041  -0.00056324   0.00276466  
888.21842249   3044  -0.00576060   0.00385227  
888.97237195   3047   0.00254111   0.00288459  
889.71473749   3050  -0.00074111   0.00312014  
890.45978841   3053  -0.00133794   0.00284280  
891.20689871   3056   0.00012460   0.00245345  
891.95098432   3059  -0.00143755   0.00234331  
892.69852188   3062   0.00045226   0.00249190  
893.44439728   3065   0.00067990   0.00214971  
894.18751410   3068  -0.00185103   0.00175912  
894.93547618   3071   0.00046329   0.00243178  
895.68212611   3074   0.00146546   0.00266909  
896.42525977   3077  -0.00104863   0.00270243  
897.17073337   3080  -0.00122279   0.00245098  
897.91742485   3083  -0.00017907   0.00188624  
898.66286458   3086  -0.00038709   0.00229767  
899.40789963   3089  -0.00099980   0.00218471  
900.15335581   3092  -0.00119138   0.00146142  
900.89787673   3095  -0.00231821   0.00139917  
901.64609637   3098   0.00025367   0.00131169  
902.39160824   3101   0.00011778   0.00164298  
903.13629752   3104  -0.00084069   0.00125044  
903.88267009   3107  -0.00011588   0.00167694  
904.62742330   3110  -0.00101042   0.00129172  
905.37294439   3113  -0.00113708   0.00180772  
907.11315313   3120  -0.00077311   0.00114816  
907.85894145   3123  -0.00063255   0.00139395  
908.60570357   3126   0.00048182   0.00192752  
909.35111500   3129   0.00024550   0.00187507  
910.09599422   3132  -0.00052305   0.00256864  
910.84117020   3135  -0.00099482   0.00268304  
911.58662250   3138  -0.00119027   0.00323344  
912.33117101   3141  -0.00228952   0.00419316  
913.08094601   3144   0.00183772   0.00351737  
913.82193013   3147  -0.00282592   0.00395934  
914.57100139   3150   0.00059759   0.00401604  
915.31752483   3153   0.00147327   0.00348015  
916.06187593   3156   0.00017662   0.00465371  
916.80890140   3159   0.00155433   0.00467783  
917.55373644   3162   0.00074162   0.00536104  
918.29613597   3165  -0.00250661   0.00566505  
919.04615358   3168   0.00186325   0.00662459  
919.79060641   3171   0.00066832   0.00454489  
920.53509449   3174  -0.00049135   0.00528255  
921.27937759   3177  -0.00185601   0.00552965  
922.02772509   3180   0.00084373   0.00547441  
922.77386816   3183   0.00133905   0.00492710  
923.52005613   3186   0.00187926   0.00511035  
924.26555713   3189   0.00173251   0.00541287  
925.00887016   3192  -0.00060223   0.00440913  
925.75399045   3195  -0.00112969   0.00467997  
926.50102649   3198   0.00025860   0.00402941  
927.24594399   3201  -0.00047166   0.00412055  
927.99224705   3204   0.00018364   0.00364121  
928.73837351   3207   0.00066235   0.00304080  
929.48497499   3210   0.00161607   0.00265885  
930.22991074   3213   0.00090406   0.00315557  
930.97601402   3216   0.00135958   0.00265595  
931.72065771   3219   0.00035552   0.00250875  
932.46564916   3222  -0.00030078   0.00208505  
933.21222824   3225   0.00063054   0.00201531  
933.95681801   3228  -0.00042744   0.00180800  
934.70344716   3231   0.00055395   0.00167215  
935.44853058   3234  -0.00001039   0.00163208  
936.19435378   3237   0.00016505   0.00224763  
937.43742195   3242   0.00048697   0.00199011  
938.68106115   3247   0.00137990   0.00307376  
939.42363137   3250  -0.00169763   0.00338459  
940.16822354   3253  -0.00275321   0.00385173  
940.91533934   3256  -0.00128517   0.00446738  
941.66291286   3259   0.00064060   0.00577705  
942.40777244   3262  -0.00014759   0.00465633  
943.15392418   3265   0.00035640   0.00492850  
943.89769406   3268  -0.00152147   0.00709891  
944.39620047   3270  -0.00011357   0.00615221  
945.14212859   3273   0.00016679   0.00600693  
946.13590737   3277  -0.00025143   0.00594755  
946.88221699   3280   0.00041043   0.00533797  
947.37679787   3282  -0.00210719   0.00485876  
948.12349158   3285  -0.00106124   0.00902825  
948.86819831   3288  -0.00200226   0.00492530  
949.61694695   3291   0.00109861   0.00591889  
950.36187865   3294   0.00038256   0.00427894  
951.10585820   3297  -0.00128564   0.00499970  
951.85201580   3300  -0.00077580   0.00429623  
952.60049028   3303   0.00205093   0.00370319  
953.34488923   3306   0.00080212   0.00280064  
954.09067172   3309   0.00093686   0.00331817  
954.83634464   3312   0.00096201   0.00263657  
955.58038800   3315  -0.00064238   0.00290764  
956.32674103   3318   0.00006289   0.00299823  
957.07459874   3321   0.00227285   0.00261235  
957.81762250   3324  -0.00035115   0.00260208  
958.56278263   3327  -0.00083878   0.00344691  
959.30986659   3330   0.00059743   0.00265416  
960.05624101   3333   0.00132409   0.00312536  
960.80111148   3336   0.00054681   0.00303090  
961.54694472   3339   0.00073229   0.00293818  
962.29229111   3342   0.00043093   0.00268441  
963.03858129   3345   0.00107335   0.00334650  
963.78429576   3348   0.00114006   0.00264764  
964.52913854   3351   0.00033509   0.00305399  
965.27505763   3354   0.00060642   0.00295195  
966.01930916   3357  -0.00078980   0.00278309  
966.76698501   3360   0.00123829   0.00383655  
967.51012969   3363  -0.00126478   0.00345189  
968.25762960   3366   0.00058737   0.00303288  
969.49791007   3371  -0.00187842   0.00416404  
970.49504377   3375   0.00105827   0.00380489  
971.23978123   3378   0.00014798   0.00390672  
971.97852783   3381  -0.00675318   0.00586424  
972.73305240   3384   0.00212364   0.00259286  
973.47343940   3387  -0.00313712   0.00335573  
974.22108403   3390  -0.00114025   0.00275047  
975.21711705   3394   0.00069576   0.00206633  
975.96169240   3397  -0.00037664   0.00202536  
976.70587828   3400  -0.00183852   0.00222424  
977.45297682   3403  -0.00038773   0.00188089  
978.19678764   3406  -0.00222467   0.00179049  
978.94528438   3409   0.00062431   0.00097116  
979.43989663   3411  -0.00186194   0.00149940  
980.18756669   3414   0.00016036   0.00121495  
980.92908096   3417  -0.00397312   0.00156745  
981.67880591   3420   0.00010407   0.00124069  
982.42398889   3423  -0.00036071   0.00134114  
983.16989147   3426  -0.00010589   0.00203789  
983.91446281   3429  -0.00118229   0.00175080  
984.66088518   3432  -0.00040768   0.00269286  
985.40584158   3435  -0.00109904   0.00296322  
986.15478750   3438   0.00219913   0.00262849  
986.89766133   3441  -0.00057480   0.00263165  
987.64267190   3444  -0.00121199   0.00307369  
988.38936154   3447  -0.00017010   0.00285448  
989.13500436   3450  -0.00017504   0.00293295  
989.87629638   3453  -0.00453077   0.00351237  
990.62640107   3456  -0.00007385   0.00254699  
991.36954335   3459  -0.00257931   0.00264789  
992.11853425   3462   0.00076382   0.00315594  
992.86644615   3465   0.00302797   0.00202843  
993.60888837   3468  -0.00017757   0.00306272  
994.35403106   3471  -0.00068263   0.00320116  
995.10239754   3474   0.00203609   0.00335199  
995.84400596   3477  -0.00200325   0.00404617  
996.59136903   3480  -0.00028793   0.00434122  
997.33739891   3483   0.00009419   0.00364689  
998.08133682   3486  -0.00161565   0.00374571  
998.83250683   3489   0.00390660   0.00647129  
999.57603060   3492   0.00178261   0.00322850  
1001.56186637   3500  -0.00077563   0.00451666 
1002.31050436   3503   0.00221460   0.00438461 
1003.05754476   3506   0.00360725   0.00495686 
1003.79978924   3509   0.00020397   0.00360729 
1004.54639146   3512   0.00115844   0.00301960 
1005.29179367   3515   0.00091289   0.00376220 
1006.03474546   3518  -0.00178308   0.00506031 
1006.78149360   3521  -0.00068269   0.00419004 
1007.52685013   3524  -0.00097391   0.00342167 
1008.26980766   3527  -0.00366415   0.00313503 
1009.01974030   3530   0.00062074   0.00276272 
1010.01703312   3534   0.00371655   0.00338745 
1010.75849315   3537  -0.00047118   0.00367671 
1011.50295807   3540  -0.00165401   0.00407724 
1012.24325044   3543  -0.00700939   0.00570507 
1012.99748384   3546   0.00157625   0.00406809 
1013.74040858   3549  -0.00114677   0.00281773 
1014.48520048   3552  -0.00200263   0.00327885 
1015.23430482   3555   0.00145396   0.00248127 
1015.97850181   3558   0.00000319   0.00325005 
1016.72304053   3561  -0.00110584   0.00241123 
1017.46909022   3564  -0.00070391   0.00274069 
1018.21632639   3567   0.00088451   0.00203676 
1018.95915830   3570  -0.00193134   0.00211357 
1019.70682201   3573   0.00008461   0.00189108 
1020.45255468   3576   0.00016953   0.00121605 
1021.19679717   3579  -0.00123574   0.00136601 
1021.94287980   3582  -0.00080086   0.00134919 
1022.69039818   3585   0.00106976   0.00119299 
1023.43390288   3588  -0.00107330   0.00155756 
1024.18032422   3591  -0.00029972   0.00173676 
1024.92725658   3594   0.00098490   0.00164113 
1025.67242223   3597   0.00050278   0.00172565 
1026.41660646   3600  -0.00096074   0.00196602 
1027.16544201   3603   0.00222705   0.00191262 
1027.90866951   3606  -0.00019320   0.00235025 
1028.65753840   3609   0.00302793   0.00274603 
1029.40001349   3612  -0.00014473   0.00254649 
1030.14287608   3615  -0.00292990   0.00271682 
1030.89011100   3618  -0.00134273   0.00284738 
1031.63862417   3621   0.00152268   0.00278225 
1032.88199419   3626   0.00214644   0.00260378 
1033.87505527   3630   0.00101051   0.00382420 
1034.62026296   3633   0.00057044   0.00366350 
1035.36476492   3636  -0.00057535   0.00458040 
1036.11140193   3639   0.00041390   0.00420875 
1036.85505260   3642  -0.00158319   0.00341119 
1037.60249529   3645   0.00021175   0.00327260 
1038.34725738   3648  -0.00067391   0.00305772 
1039.09505037   3651   0.00147131   0.00399317 
1039.83856122   3654  -0.00066558   0.00371180 
1040.58534107   3657   0.00046650   0.00339237 
1041.33102044   3660   0.00049812   0.00313877 
1042.07706400   3663   0.00089393   0.00358447 
1042.82196932   3666   0.00015149   0.00247278 
1043.56746209   3669  -0.00000350   0.00200488 
1044.31347741   3672   0.00036407   0.00182752 
1045.05809703   3675  -0.00066407   0.00213697 
1045.80553623   3678   0.00112738   0.00233951 
1046.55081478   3681   0.00075817   0.00189675 
1047.29598054   3684   0.00027617   0.00205521 
1048.04258004   3687   0.00122791   0.00206981 
1048.78839759   3690   0.00139771   0.00232524 
1049.53293251   3693   0.00028488   0.00211862 
1050.27904953   3696   0.00075414   0.00250367 
1051.02475697   3699   0.00081383   0.00253132 
1051.76911321   3702  -0.00047769   0.00233248 
1052.51399690   3705  -0.00124176   0.00260188 
1053.26176471   3708   0.00087829   0.00149505 
1054.00693967   3711   0.00040550   0.00225138 
1054.75150528   3714  -0.00067665   0.00196606 
1055.49860495   3717   0.00077527   0.00274814 
1056.24253351   3720  -0.00094393   0.00167554 
1056.98971778   3723   0.00059259   0.00234667 
1057.73639123   3726   0.00161828   0.00215006 
1058.47909066   3729  -0.00133004   0.00201651 
1059.22470757   3732  -0.00136090   0.00247292 
1059.97230427   3735   0.00058805   0.00239121 
1060.71808422   3738   0.00072025   0.00202533 
1061.46137716   3741  -0.00163457   0.00235155 
1062.20919424   3744   0.00053475   0.00195314 
1063.45116343   3749  -0.00024232   0.00170250 
1064.69542342   3754   0.00127141   0.00159959 
1065.43862597   3757  -0.00117380   0.00152957 
1066.18645914   3760   0.00101162   0.00239233 
1066.93017313   3763  -0.00092215   0.00157651 
1067.43037995   3765   0.00218617   0.00246993 
1068.17379667   3768  -0.00004487   0.00203902 
1068.91727956   3771  -0.00220973   0.00270524 
1071.15616872   3780  -0.00026384   0.00206101 
1073.14350540   3788  -0.00132118   0.00351757 
1073.88946936   3791  -0.00100497   0.00400870 
1074.63735328   3794   0.00123119   0.00315375 
1075.38110805   3797  -0.00066180   0.00336474 
1076.12608566   3800  -0.00133194   0.00474213 
1076.87498421   3803   0.00191886   0.00468821 
1077.61749753   3806  -0.00121558   0.00406333 
1078.36474823   3809   0.00038736   0.00492428 
1079.10707482   3812  -0.00293381   0.00308876 
1079.85388359   3815  -0.00177279   0.00411637 
1080.60038590   3818  -0.00091823   0.00482081 
1081.09985974   3820   0.00145710   0.00411627 
1081.84024493   3823  -0.00380546   0.00416610 
1082.83832901   3827   0.00008161   0.00369957 
1083.58437656   3830   0.00048140   0.00381555 
1084.08075486   3832  -0.00023880   0.00359556 
1084.82863897   3835   0.00199755   0.00264426 
1085.57142601   3838  -0.00086317   0.00312554 
1086.31673768   3841  -0.00119925   0.00319389 
1087.06363780   3844   0.00005311   0.00220365 
1087.80900790   3847  -0.00022454   0.00215044 
1088.55426883   3850  -0.00061137   0.00187670 
1089.29999010   3853  -0.00053785   0.00175231 
1090.04470792   3856  -0.00146779   0.00185390 
1090.79295777   3859   0.00113430   0.00177996 
1091.53750989   3862   0.00003866   0.00169855 
1092.28308073   3865  -0.00003825   0.00155718 
1093.02679675   3868  -0.00196998   0.00146873 
1093.77488715   3871   0.00047266   0.00108780 
1094.51977204   3874  -0.00029021   0.00109419 
1095.26581972   3877   0.00010971   0.00085721 
1096.25910942   3881  -0.00079759   0.00165709 
1097.00428024   3884  -0.00127453   0.00141085 
1097.75110918   3887  -0.00009334   0.00115837 
1099.73969732   3895   0.00010078   0.00124884 
1100.48501831   3898  -0.00022598   0.00150613 
1101.23300785   3901   0.00211580   0.00133033 
1101.97659322   3904   0.00005341   0.00157728 
1102.72209319   3907  -0.00009438   0.00225765 
1103.46905017   3910   0.00121485   0.00208147 
1104.21606931   3913   0.00258623   0.00208932 
1104.95860412   3916  -0.00052671   0.00199141 
1105.70508777   3919   0.00030918   0.00234675 
1106.45019654   3922  -0.00022981   0.00189483 
1107.19632619   3925   0.00025209   0.00309600 
1107.94363450   3928   0.00191265   0.00239603 
1108.68844117   3931   0.00107156   0.00247044 
1109.43161146   3934  -0.00140591   0.00222604 
1110.18163706   3937   0.00297194   0.00320353 
1110.92731613   3940   0.00300325   0.00233237 
1111.66967779   3943  -0.00028284   0.00259383 
1112.41594438   3946   0.00033599   0.00296810 
1113.16374317   3949   0.00248703   0.00221189 
1113.90499832   3952  -0.00190559   0.00335183 
1114.65478321   3955   0.00223155   0.00303214 
1115.39923343   3958   0.00103401   0.00236913 
1116.14337451   3961  -0.00047266   0.00242558 
1118.13447034   3969   0.00222915   0.00348259 
1119.87351312   3976   0.00142717   0.00240123 
1120.61705859   3979  -0.00067512   0.00278460 
1121.86263622   3984   0.00215625   0.00255302 
1123.10278675   3989  -0.00043947   0.00340314 
1123.85090366   3992   0.00202967   0.00280165 
1124.59394068   3995  -0.00058106   0.00263118 
1125.34002317   3998  -0.00014633   0.00244234 
1126.33710578   4002   0.00273927   0.00211554 
1127.57778533   4007   0.00067256   0.00200745 
1128.07584547   4009   0.00163420   0.00196705 
1128.81964269   4012  -0.00021633   0.00204578 
1129.56658136   4015   0.00107458   0.00173293 
1130.31262846   4018   0.00147392   0.00158266 
1131.05748039   4021   0.00067810   0.00185443 
1131.80258171   4024   0.00013166   0.00160633 
1132.54972487   4027   0.00162706   0.00147741 
1133.29359232   4030  -0.00015324   0.00182485 
1134.04102926   4033   0.00163594   0.00126377 
1135.03436516   4037   0.00077484   0.00120982 
1135.77839132   4040  -0.00084676   0.00162542 
1136.52677036   4043   0.00188452   0.00189229 
1137.02166355   4045  -0.00032079   0.00159003 
1137.76944841   4048   0.00181631   0.00156798 
1138.51372223   4051   0.00044238   0.00180914 
1139.25846475   4054  -0.00046286   0.00158522 
1140.00428707   4057  -0.00028830   0.00176753 
1140.75348283   4060   0.00325971   0.00146781 
1141.49646278   4063   0.00059191   0.00188769 
1142.24052521   4066  -0.00099343   0.00141830 
1142.98843107   4069   0.00126468   0.00188353 
1143.73413652   4072   0.00132238   0.00134683 
1144.47808720   4075  -0.00037470   0.00181464 
1145.22528110   4078   0.00117144   0.00174688 
1145.96851057   4081  -0.00124684   0.00133366 
1146.71545253   4084   0.00004736   0.00219374 
1147.46222846   4087   0.00117554   0.00188905 
1148.20945983   4090   0.00275915   0.00194278 
1148.95043963   4093  -0.00190881   0.00186301 
1149.69944383   4096   0.00144763   0.00198450 
1150.44431537   4099   0.00067142   0.00215907 
1151.18936522   4102   0.00007352   0.00232285 
1151.93535551   4105   0.00041605   0.00312714 
1152.68068441   4108   0.00009720   0.00331794 
1153.42386828   4111  -0.00236669   0.00344114 
1154.66606996   4116  -0.00291127   0.00337210 
1155.91288602   4121   0.00115853   0.00510465 
1156.65758359   4124   0.00020834   0.00499775 
1157.40099628   4127  -0.00202672   0.00614647 
1158.14724793   4130  -0.00142283   0.00569427 
1158.89335337   4133  -0.00096514   0.00489855 
1159.63974637   4136  -0.00021990   0.00750826 
1162.62448691   4148   0.00192962   0.00635044 
1165.60245959   4160  -0.00268873   0.00519199 
1166.34613473   4163  -0.00466135   0.00486725 
1167.09700711   4166   0.00056328   0.00495567 
1167.84395587   4169   0.00186428   0.00471119 
1168.58843958   4172   0.00070023   0.00441330 
1169.33476558   4175   0.00137848   0.00406051 
1170.07969071   4178   0.00065585   0.00411098 
1170.82465644   4181  -0.00002617   0.00411796 
1171.57109790   4184   0.00076753   0.00413819 
1172.31640576   4187   0.00042764   0.00372078 
1173.06036327   4190  -0.00126261   0.00330998 
1173.80834224   4193   0.00106861   0.00276122 
1174.55499728   4196   0.00207588   0.00226756 
1175.30019359   4199   0.00162444   0.00197622 
1176.04542163   4202   0.00120472   0.00169646 
1176.79095441   4205   0.00108975   0.00141062 
1177.53632384   4208   0.00081142   0.00107742 
1178.28326105   4211   0.00210087   0.00115765 
1179.02851198   4214   0.00170405   0.00122640 
1179.77243190   4217  -0.00002379   0.00109126 
1180.51878130   4220   0.00067786   0.00122111 
1181.26557683   4223   0.00182564   0.00105853 
1183.00505178   4230   0.00145582   0.00198737 
1183.75102986   4233   0.00178614   0.00191250 
1184.49536581   4236   0.00047434   0.00259400 
1185.23956774   4239  -0.00097149   0.00320809 
1186.23777403   4243   0.00303779   0.00279975 
1186.73103260   4245  -0.00080214   0.00352422 
1187.72856552   4249   0.00253377   0.00273813 
1188.47174637   4252   0.00006686   0.00333831 
1189.21820798   4255   0.00088072   0.00300817 
1189.96408396   4258   0.00110894   0.00340498 
1190.70921657   4261   0.00059380   0.00327345 
1191.45247606   4264  -0.00179446   0.00332799 
1192.19932732   4267  -0.00059096   0.00297792 
1192.94394310   4270  -0.00162294   0.00318805 
1193.69326995   4273   0.00205616   0.00187401 
1194.43685369   4276  -0.00000786   0.00218760 
1195.18099130   4279  -0.00151801   0.00262396 
1195.92823936   4282   0.00008230   0.00264774 
1196.67539267   4285   0.00158785   0.00319391 
1197.41906888   4288  -0.00038370   0.00406824 
1198.16334294   4291  -0.00175739   0.00357337 
1198.90965272   4294  -0.00109537   0.00302906 
1199.65847707   4297   0.00208122   0.00450241 
1200.40391898   4300   0.00187538   0.00340759 
1201.14624724   4303  -0.00144412   0.00355301 
1201.89250468   4306  -0.00083443   0.00290526 
1202.63814395   4309  -0.00084292   0.00342728 
1203.38683587   4312   0.00220125   0.00278547 
1204.12992167   4315  -0.00036071   0.00218373 
1204.87454388   4318  -0.00138626   0.00267960 
1205.62114617   4321  -0.00043172   0.00211436 
1206.36630817   4324  -0.00091747   0.00204278 
1207.11288809   4327   0.00001469   0.00290427 
1207.86014687   4330   0.00162571   0.00190877 
1208.60259007   4333  -0.00157885   0.00223577 
1209.34911326   4336  -0.00070341   0.00217481 
1210.09696318   4339   0.00149875   0.00272628 
1210.84177603   4342   0.00066385   0.00190414 
1211.58381274   4345  -0.00294720   0.00203218 
1212.33324546   4348   0.00083776   0.00215845 
1213.07696426   4351  -0.00109119   0.00155780 
1213.82229826   4354  -0.00140495   0.00253288 
1214.56980785   4357   0.00045689   0.00189911 
1215.56144580   4361  -0.00210217   0.00188612 
1216.80697921   4366   0.00068498   0.00177843 
1217.55149154   4369  -0.00045044   0.00302550 
1218.29556792   4372  -0.00202182   0.00230679 
1219.04429253   4375   0.00105503   0.00258652 
1219.78871505   4378  -0.00017020   0.00211284 
1220.53211566   4381  -0.00241736   0.00159498 
1221.28000845   4384  -0.00017232   0.00291051 
1222.02321742   4387  -0.00261110   0.00232708 
1222.76989313   4390  -0.00158315   0.00294944 
1223.51556386   4393  -0.00156017   0.00233043 
1224.26175986   4396  -0.00101193   0.00271261 
1225.00580701   4399  -0.00261254   0.00258619 
1225.75406054   4402  -0.00000676   0.00321926 
1226.49955027   4405  -0.00016479   0.00247912 
1227.24315676   4408  -0.00220605   0.00296112 
1227.98943655   4411  -0.00157403   0.00308762 
1228.73822794   4414   0.00156961   0.00307506 
1229.48068068   4417  -0.00162540   0.00248531 
1230.22814224   4420   0.00018840   0.00283342 
1230.97020013   4423  -0.00340147   0.00280543 
1231.72017965   4426   0.00093030   0.00240540 
1232.71036917   4430  -0.00307719   0.00325060 
1233.45771380   4433  -0.00138032   0.00225255 
1234.20334904   4436  -0.00139284   0.00220868 
1234.94932084   4439  -0.00106879   0.00294835 
1235.69710022   4442   0.00106284   0.00201945 
1236.44197988   4445   0.00029474   0.00229964 
1237.18630541   4448  -0.00102749   0.00242433 
1237.93118966   4451  -0.00179099   0.00270915 
1238.67630498   4454  -0.00232343   0.00306056 
1239.42277280   4457  -0.00150336   0.00337193 
1240.17008146   4460   0.00015754   0.00292777 
1240.91451688   4463  -0.00105479   0.00257616 
1241.66204736   4466   0.00082793   0.00228601 
1242.40769198   4469   0.00082479   0.00331235 
1243.15295831   4472   0.00044337   0.00284383 
1243.89684318   4475  -0.00131952   0.00323439 
1245.13632224   4480  -0.00458672   0.00350777 
1246.38474094   4485   0.00108572   0.00323166 
1247.12888799   4488  -0.00041499   0.00400870 
1247.87348923   4491  -0.00146150   0.00333759 
1248.61973893   4494  -0.00085956   0.00312089 
1249.11771321   4496   0.00001622   0.00227023 
1249.86243219   4499  -0.00091256   0.00322099 
1250.61059530   4502   0.00160279   0.00180041 
1251.35272306   4505  -0.00191720   0.00229331 
1252.10156097   4508   0.00127295   0.00148594 
1252.84448116   4511  -0.00145461   0.00126689 
1253.59134055   4514  -0.00024298   0.00130279 
1254.33672596   4517  -0.00050533   0.00096693 
1255.08311857   4520   0.00023953   0.00103669 
1255.82884598   4523   0.00031919   0.00096903 
1256.57459282   4526   0.00041827   0.00087852 
1257.31828164   4529  -0.00154066   0.00077969 
1258.06505359   4532  -0.00041647   0.00094380 
1258.81173445   4535   0.00061663   0.00077323 
1259.55602472   4538  -0.00074085   0.00080142 
1260.30098609   4541  -0.00142724   0.00064958 
1261.04799304   4544  -0.00006805   0.00098278 
1261.79424713   4547   0.00053829   0.00085702 
1262.53892759   4550  -0.00042901   0.00083585 
1263.28351273   4553  -0.00149162   0.00077574 
1264.03005652   4556  -0.00059559   0.00105720 
1264.77547975   4559  -0.00082012   0.00091300 
1265.52208672   4562   0.00013910   0.00104802 
1266.26577419   4565  -0.00182119   0.00114784 
1267.01373772   4568   0.00049458   0.00093776 
1267.75631057   4571  -0.00258032   0.00121657 
1268.75221553   4575  -0.00087237   0.00154088 
1269.74760634   4579   0.00032143   0.00105036 
1270.49013428   4582  -0.00279838   0.00117104 
1271.23810901   4585  -0.00047141   0.00149974 
1271.98309400   4588  -0.00113417   0.00201477 
1274.46652627   4598  -0.00319442   0.00207323 
1275.21406304   4601  -0.00130541   0.00227271 
1275.95997011   4604  -0.00104610   0.00222835 
1276.70402876   4607  -0.00263521   0.00217985 
1277.45162797   4610  -0.00068375   0.00237011 
1278.19630368   4613  -0.00165580   0.00195262 
1278.94113483   4616  -0.00247240   0.00228212 
1279.93618747   4620  -0.00161677   0.00197561 
1280.68055855   4623  -0.00289344   0.00210699 
1281.42801656   4626  -0.00108319   0.00170917 
1282.17456070   4629  -0.00018681   0.00180288 
1282.91959940   4632  -0.00079586   0.00201950 
1283.66580770   4635  -0.00023532   0.00261631 
1284.41105016   4638  -0.00064061   0.00215175 
1285.15424505   4641  -0.00309348   0.00282978 
1285.90328343   4644   0.00029714   0.00319260 
1286.64712821   4647  -0.00150583   0.00242964 
1287.39060246   4650  -0.00367934   0.00285901 
1288.13879936   4653  -0.00113019   0.00313462 
1288.88621930   4656   0.00064199   0.00311305 
1293.11085238   4673  -0.00006222   0.00487354 
1297.33402372   4690  -0.00222816   0.00338367 
1298.07787442   4693  -0.00402521   0.00385852 
1298.82772254   4696   0.00017515   0.00300631 
1299.32132299   4698  -0.00332291   0.00304576 
1300.07041187   4701   0.00011821   0.00273708 
1300.81419347   4704  -0.00174794   0.00215919 
1301.56147389   4707  -0.00011528   0.00247244 
1302.30681752   4710  -0.00041940   0.00211054 
1303.05205902   4713  -0.00082565   0.00245810 
1303.79638223   4716  -0.00215020   0.00301174 
1304.54320679   4719  -0.00097340   0.00226074 
1306.53215336   4727  -0.00042085   0.00135508 
1307.27631222   4730  -0.00190974   0.00136184 
1308.02215079   4733  -0.00171893   0.00114009 
1308.76899916   4736  -0.00051831   0.00103906 
1309.51447835   4739  -0.00068688   0.00109550 
1310.25958132   4742  -0.00123166   0.00120032 
1311.00698594   4745   0.00052520   0.00179764 
1311.75105269   4748  -0.00105581   0.00186162 
1312.49761885   4751  -0.00013740   0.00362640 
1313.24233952   4754  -0.00106449   0.00192565 
1313.98702861   4757  -0.00202315   0.00190035 
1314.73391686   4760  -0.00078266   0.00287962 
1315.48170671   4763   0.00135943   0.00302253 
1316.22635138   4766   0.00035634   0.00263516 
1316.97194691   4769   0.00030412   0.00586887 
1317.71735573   4772   0.00006519   0.00368211 
1318.46192002   4775  -0.00101828   0.00311887 
1319.20658200   4778  -0.00200406   0.00421958 
1319.95429419   4781   0.00006038   0.00207589 
1320.69823272   4784  -0.00164885   0.00276151 
1321.44491907   4787  -0.00061026   0.00269350 
1322.19182670   4790   0.00064962   0.00224268 
1322.93725078   4793   0.00042594   0.00220328 
1323.68053970   4796  -0.00193289   0.00255205 
1324.42936969   4799   0.00124934   0.00326693 
1325.17291732   4802  -0.00085079   0.00219061 
1325.91819428   4805  -0.00122158   0.00316900 
1326.66564870   4808   0.00058508   0.00227467 
1327.41044479   4811  -0.00026658   0.00228265 
1328.15547235   4814  -0.00088677   0.00229970 
1328.90332661   4817   0.00131972   0.00314762 
1329.64768863   4820   0.00003399   0.00207476 
1330.39066873   4823  -0.00263366   0.00236717 
1331.14132811   4826   0.00237796   0.00265131 
1331.88227006   4829  -0.00232785   0.00198312 
1332.62873434   4832  -0.00151133   0.00168367 
1333.12750685   4834   0.00016268   0.00131280 
1333.87187026   4837  -0.00112166   0.00145003 
1334.61836647   4840  -0.00027321   0.00123691 
1335.36434583   4843   0.00005839   0.00127076 
1336.60796132   4848   0.00092763   0.00120898 
1337.84719512   4853  -0.00258483   0.00186635 
1338.59598518   4856   0.00055747   0.00187925 
1339.33969954   4859  -0.00137593   0.00211335 
1340.08390040   4862  -0.00282283   0.00208483 
1340.83181439   4865  -0.00055659   0.00230730 
1341.57725613   4868  -0.00076260   0.00171230 
1342.31773077   4871  -0.00593572   0.00176990 
1343.06789916   4874  -0.00141509   0.00172640 
1343.81413343   4877  -0.00082857   0.00154683 
1344.55834331   4880  -0.00226645   0.00169479 
1345.30871381   4883   0.00245630   0.00172366 
1346.05297443   4886   0.00106916   0.00168430 
1346.79441524   4889  -0.00313779   0.00163760 
1347.54360573   4892   0.00040495   0.00197398 
1348.28970290   4895   0.00085436   0.00157134 
1349.03253361   4898  -0.00196269   0.00172970 
1349.77810567   4901  -0.00203838   0.00199979 
1350.52745897   4904   0.00166716   0.00191079 
1351.26841309   4907  -0.00302647   0.00184536 
1352.01636975   4910  -0.00071757   0.00266235 
1352.76289180   4913   0.00015672   0.00194828 
1353.50717231   4916  -0.00121052   0.00197612 
1354.25059547   4919  -0.00343511   0.00307835 
1355.00137472   4922   0.00169638   0.00271352 
1355.74564734   4925   0.00032124   0.00286609 
1356.48931250   4928  -0.00166136   0.00251318 
1357.24372738   4931   0.00710577   0.00297819 
1357.98254200   4934   0.00027263   0.00302471 
1358.72522619   4937  -0.00269094   0.00437678 
1359.47426006   4940   0.00069518   0.00412391 
1360.21545434   4943  -0.00375830   0.00234045 
1360.96312884   4946  -0.00173155   0.00430023 
1361.71170154   4949   0.00119339   0.00370733 
1362.45753651   4952   0.00138060   0.00348470 
1363.20028650   4955  -0.00151716   0.00317085 
1363.94960763   4958   0.00215622   0.00330629 
1364.69305155   4961  -0.00004762   0.00266889 
1365.43861538   4964  -0.00013155   0.00519763 
1366.18953536   4967   0.00514068   0.00349025 
1366.92905268   4970  -0.00098976   0.00199621 
1367.67870937   4973   0.00301917   0.00221848 
1368.17096070   4975  -0.00182800   0.00317472 
1368.92026032   4978   0.00182386   0.00217891 
1369.66394021   4981  -0.00014400   0.00210743 
1370.41067491   4984   0.00094294   0.00161789 
1373.89012696   4998   0.00070547   0.00158437 
1374.63584082   5001   0.00077157   0.00243218 
1375.38313893   5004   0.00242192   0.00198749 
1376.12909583   5007   0.00273106   0.00234288 
1376.87388447   5010   0.00187195   0.00180185 
1377.61736115   5013  -0.00029913   0.00242080 
1378.36466113   5016   0.00135310   0.00243091 
1379.10911500   5019   0.00015922   0.00229728 
1379.85603658   5022   0.00143303   0.00302408 
1380.60431566   5025   0.00406436   0.00215060 
1381.34627295   5028   0.00037389   0.00245720 
1382.09229596   5031   0.00074915   0.00254788 
1382.84153530   5034   0.00434073   0.00207836 
1383.58413140   5037   0.00128908   0.00236211 
1384.32996326   5040   0.00147318   0.00279032 
1385.07620530   5043   0.00206746   0.00261326 
1385.82033918   5046   0.00055359   0.00261545 
1386.56470750   5049  -0.00072585   0.00285563 
1387.31470490   5052   0.00362380   0.00215333 
1388.05709837   5055   0.00036951   0.00230415 
1388.80263042   5058   0.00025380   0.00245005 
1389.55281630   5061   0.00479193   0.00213595 
1390.29462120   5064   0.00094907   0.00194520 
1391.04005762   5067   0.00073774   0.00216858 
1391.78785162   5070   0.00288398   0.00160912 
1392.53124255   5073   0.00062715   0.00174640 
1393.27775484   5076   0.00149169   0.00181299 
1394.02558534   5079   0.00367443   0.00217828 
1394.76775039   5082   0.00019173   0.00153262 
1395.51299220   5085  -0.00021422   0.00195723 
1396.26254237   5088   0.00368819   0.00152334 
1397.00528109   5091   0.00077916   0.00205021 
1397.75126743   5094   0.00111774   0.00229167 
1398.49973867   5097   0.00394122   0.00258336 
1399.24235814   5100   0.00091294   0.00224439 
1399.98831691   5103   0.00122395   0.00274585 
1400.73597561   5106   0.00323490   0.00336961 
1401.47806393   5109  -0.00032454   0.00198766 
1402.22373850   5112  -0.00029773   0.00320780 
1402.97248513   5115   0.00280115   0.00201259 
1403.71580129   5118   0.00046956   0.00209600 
1404.96040001   5123   0.00232202   0.00119303 
1406.20083384   5128   0.00000959   0.00216973 
1406.94867154   5131   0.00219953   0.00130153 
1407.69152100   5134  -0.00059877   0.00190673 
1408.43858814   5137   0.00082062   0.00205640 
1409.18753034   5140   0.00411506   0.00188587 
1409.92969939   5143   0.00063636   0.00195354 
1410.67668115   5146   0.00197036   0.00205973 
1411.42205316   5149   0.00169461   0.00185100 
1412.16555114   5152  -0.00045516   0.00136693 
1415.64763440   5166   0.00193857   0.00188917 
1419.37558562   5181   0.00165101   0.00107016 
1420.12118205   5184   0.00159968   0.00169491 
1420.86506231   5187  -0.00016781   0.00140840 
1421.61381890   5190   0.00294102   0.00176002 
1422.35774840   5193   0.00122277   0.00152616 
1423.10536283   5196   0.00318944   0.00192583 
1423.60011115   5198   0.00083925   0.00177789 
1424.34624647   5201   0.00132682   0.00238064 
1425.09244754   5204   0.00188014   0.00233140 
1425.83888591   5207   0.00267075   0.00290195 
1426.58360266   5210   0.00173974   0.00269547 
1427.32747703   5213  -0.00003364   0.00215883 
1428.07412209   5216   0.00096365   0.00215515 
1428.82179071   5219   0.00298452   0.00225268 
1429.56565259   5222   0.00119864   0.00164229 
1430.31233389   5225   0.00223219   0.00147716 
1431.05733390   5228   0.00158444   0.00115017 
1431.80195087   5231   0.00055366   0.00108514 
1432.54924667   5234   0.00220171   0.00094195 
1433.29474322   5237   0.00205050   0.00118850 
1434.03837362   5240   0.00003314   0.00114561 
1434.78593125   5243   0.00194301   0.00134463 
1436.03050642   5248   0.00377192   0.00143110 
1437.26995441   5253   0.00047365   0.00163309 
1438.01667112   5256   0.00154261   0.00246388 
1438.76273000   5259   0.00195373   0.00187382 
1439.26079422   5261   0.00291945   0.00265441 
1440.00624156   5264   0.00271903   0.00220270 
1440.75084089   5267   0.00167061   0.00202175 
1441.49729133   5270   0.00247329   0.00282639 
1442.24296209   5273   0.00249629   0.00302533 
1442.98847521   5276   0.00236166   0.00306693 
1443.73261574   5279   0.00085443   0.00265101 
1444.47733737   5282  -0.00007170   0.00346556 
1445.22601380   5285   0.00295698   0.00270158 
1445.97094700   5288   0.00224243   0.00281257 
1446.71711701   5291   0.00276468   0.00254720 
1447.46092081   5294   0.00092072   0.00257405 
1448.20576609   5297   0.00011824   0.00300985 
1448.95519127   5300   0.00389567   0.00310649 
1449.69942888   5303   0.00248552   0.00330860 
1450.44424430   5306   0.00165318   0.00265625 
1451.18933379   5309   0.00109492   0.00394011 
1451.93449337   5312   0.00060674   0.00299918 
1452.67953553   5315   0.00000115   0.00374570 
1453.42722170   5318   0.00203956   0.00480962 
1454.17168745   5321   0.00085756   0.00374769 
1454.91666048   5324   0.00018283   0.00392270 
1455.66467758   5327   0.00255217   0.00414833 
1456.41112558   5330   0.00335242   0.00455574 
1457.15498192   5333   0.00156100   0.00455997 
1457.89981154   5336   0.00074287   0.00458057 
1458.64365679   5339  -0.00105964   0.00431674 
1459.38999857   5342  -0.00036561   0.00584896 
1460.13555819   5345  -0.00045375   0.00542282 
1460.88209403   5348   0.00043433   0.00441980 
1461.62828553   5351   0.00097807   0.00372347 
1462.37225106   5354  -0.00070415   0.00469375 
1463.12061533   5357   0.00201237   0.00548149 
1463.86536753   5360   0.00111681   0.00510950 
1464.60968501   5363  -0.00021346   0.00388621 
1465.35503791   5366  -0.00050832   0.00480157 
1466.10084355   5369  -0.00035044   0.00412952 
1466.84440460   5372  -0.00243715   0.00398154 
1467.59304162   5375   0.00055212   0.00359472 
1468.33881378   5378   0.00067653   0.00242918 
1469.08279857   5381  -0.00098644   0.00266932 
1469.83019159   5384   0.00075883   0.00273770 
1470.57593879   5387   0.00085826   0.00296107 
1472.56198694   5395  -0.00148760   0.00213959 
1473.30879240   5398  -0.00032989   0.00212957 
1474.05455843   5401  -0.00021162   0.00175181 
1474.80070089   5404   0.00028309   0.00186637 
1475.54763162   5407   0.00156606   0.00193232 
1476.28998955   5410  -0.00172377   0.00144952 
1477.03536144   5413  -0.00199964   0.00282852 
1488.97001148   5461   0.00228631   0.00566419 
1489.71570751   5464   0.00233459   0.00592534 
1490.45725599   5467  -0.00176469   0.00619037 
1491.20516845   5470   0.00050001   0.00465792 
1491.94680326   5473  -0.00351293   0.00452335 
1492.69577684   5476  -0.00018711   0.00577991 
1493.44036718   5479  -0.00124453   0.00342220 
1494.18647050   5482  -0.00078897   0.00408367 
1494.93237608   5485  -0.00053114   0.00337139 
1495.68016409   5488   0.00160912   0.00374025 
1496.42282847   5491  -0.00137426   0.00352744 
1497.17148584   5494   0.00163535   0.00399816 
1497.91692230   5497   0.00142406   0.00259967 
1498.90467964   5501  -0.00501561   0.00410092 
1499.65431558   5504  -0.00102743   0.00336812 
1500.40067609   5507  -0.00031468   0.00382784 
1501.14890807   5510   0.00226955   0.00347242 
1501.89198273   5513  -0.00030355   0.00275891 
1502.63572454   5516  -0.00220950   0.00250098 
1503.38545911   5519   0.00187732   0.00314764 
1504.12889169   5522  -0.00033785   0.00155098 
1504.87437104   5525  -0.00050626   0.00254353 
1505.62221571   5528   0.00169066   0.00154544 
1506.36501411   5531  -0.00115870   0.00199792 
1507.11099419   5534  -0.00082638   0.00279780 
1507.85955836   5537   0.00209004   0.00217450 
1508.60297831   5540  -0.00013777   0.00235164 
1509.34748728   5543  -0.00127655   0.00261703 
1510.09640714   5546   0.00199555   0.00268454 
1510.83973650   5549  -0.00032285   0.00190531 
1511.58464068   5552  -0.00106642   0.00286565 
1512.33324591   5555   0.00189105   0.00195186 
1513.07579912   5558  -0.00120349   0.00192445 
1513.82146319   5561  -0.00118718   0.00187984 
1514.57046276   5564   0.00216463   0.00173206 
1515.31345994   5567  -0.00048595   0.00125826 
1516.05806966   5570  -0.00152398   0.00218485 
1516.80646151   5573   0.00122012   0.00195680 
1517.54996886   5576  -0.00092029   0.00127839 
1518.29607536   5579  -0.00046155   0.00210224 
1519.04250242   5582   0.00031776   0.00159095 
1519.78665720   5585  -0.00117522   0.00290560 
1520.53278096   5588  -0.00069922   0.00251814 
1521.28054635   5591   0.00141842   0.00281413 
1522.02377447   5594  -0.00100122   0.00265872 
1522.76738662   5597  -0.00303683   0.00381602 
1523.51623751   5600   0.00016631   0.00409821 
1524.25951700   5603  -0.00220195   0.00303397 
1525.50646306   5608   0.00199784   0.00515847 
1526.99460127   5614  -0.00115946   0.00416526 
1527.73757338   5617  -0.00383510   0.00533483 
1528.48852985   5620   0.00147361   0.00532878 
1529.22929661   5623  -0.00340739   0.00534012 
1529.73004376   5625   0.00024126   0.00968808 
1530.47555693   5628   0.00010667   0.00526997 
1531.22269257   5631   0.00159456   0.00642586 
1531.96570867   5634  -0.00103710   0.00523820 
1532.71549872   5637   0.00310519   0.00471937 
1533.70035339   5641  -0.00623714   0.00668571 
1534.44482612   5644  -0.00741217   0.00395975 
1535.19737057   5647  -0.00051547   0.00663241 
1535.94351456   5650  -0.00001924   0.00677784 
1536.68875573   5653  -0.00042582   0.00694157 
1537.43376740   5656  -0.00106191   0.00613808 
1538.17618622   5659  -0.00429085   0.00723333 
1538.92792987   5662   0.00180505   0.00661329 
1539.66940960   5665  -0.00236298   0.00737400 
1540.41472804   5668  -0.00269229   0.00548453 
1540.91169785   5670  -0.00282099   0.00705251 
1541.65913810   5673  -0.00102850   0.00570833 
1542.65122052   5677  -0.00314309   0.00593844 
1543.40068100   5680   0.00066964   0.00801779 
1543.89645442   5682  -0.00065544   0.00680246 
1544.64187303   5685  -0.00088459   0.00592486 
1545.38975153   5688   0.00134615   0.00451579 
1546.13599032   5691   0.00193718   0.00505528 
1547.12655302   5695  -0.00169712   0.00702362 
1547.87248979   5698  -0.00140811   0.00516780 
1548.61283024   5701  -0.00671541   0.00382637 
1549.36015667   5704  -0.00503674   0.00227755 
1550.11220907   5707   0.00136791   0.00503186 
1550.85556614   5710  -0.00092278   0.00349074 
1551.60250928   5713   0.00037261   0.00379502 
1552.34730032   5716  -0.00048412   0.00439605 
1553.09497232   5719   0.00154013   0.00425043 
1553.83716831   5722  -0.00191163   0.00524465 
1554.58263348   5725  -0.00209422   0.00622347 
1555.33056056   5728   0.00018510   0.00551310 
1556.07325754   5731  -0.00276567   0.00441780 
1556.82174389   5734   0.00007292   0.00528861 
1557.56686090   5737  -0.00045783   0.00386877 
1559.55463671   5745  -0.00107603   0.00401622 
1560.30183146   5748   0.00047096   0.00320503 
1561.04782542   5751   0.00081717   0.00210446 
1562.04001537   5755  -0.00118989   0.00251355 
1562.78723465   5758   0.00038163   0.00197138 
1563.53215114   5761  -0.00034963   0.00234021 
1564.27756919   5764  -0.00057934   0.00180820 
1564.77432708   5766  -0.00091995   0.00155106 
1565.52159933   5769   0.00070454   0.00183129 
1566.26706582   5772   0.00052328   0.00126244 
1567.01254614   5775   0.00035584   0.00196450 
1567.75819707   5778   0.00035901   0.00160970 
1568.50301167   5781  -0.00047414   0.00220445 
1569.24864193   5784  -0.00049164   0.00202703 
1569.99477286   5787  -0.00000846   0.00260816 
1570.74067784   5790   0.00024876   0.00230141 
1571.48738338   5793   0.00130654   0.00251842 
1572.23333813   5796   0.00161354   0.00254655 
1572.97619005   5799  -0.00118229   0.00385729 
1573.72221676   5802  -0.00080335   0.00320884 
1574.46861046   5805  -0.00005740   0.00321319 
1575.21336741   5808  -0.00094821   0.00335199 
1575.95798237   5811  -0.00198100   0.00388777 
1576.70467917   5814  -0.00093196   0.00289165 
1577.45087692   5817  -0.00038197   0.00315126 
1578.19649920   5820  -0.00040744   0.00305795 
1578.94311066   5823   0.00055627   0.00316538 
1579.68803005   5826  -0.00017210   0.00338557 
1580.43143013   5829  -0.00241978   0.00362183 
1581.17971948   5832   0.00022181   0.00380220 
1584.65736520   5846  -0.00182199   0.00202126 
1587.88918704   5859  -0.00114042   0.00175301 
1588.63531070   5862  -0.00066453   0.00104354 
1589.37939361   5865  -0.00222937   0.00103834 
1590.12614778   5868  -0.00112296   0.00129904 

==> Table01_fulltable.dat <==
  HJD_Max     &  Error (days)  &  Method/Filter  & Ref. \\    
2425921.9326 	&	0.0043 	&	pg	&	DASCH	\\
2426001.9809 	&	0.0043 	&	pg	&	DASCH	\\
2426141.4127 	&	0.0044 	&	pg	&	DASCH	\\
2426256.8961 	&	0.0044 	&	pg	&	DASCH	\\
2426564.3070 	&	0.0044 	&	pg	&	DASCH	\\
2426601.0520 	&	0.0044 	&	pg	&	DASCH	\\
2426820.5241 	&	0.0046 	&	pg	&	DASCH	\\
2426939.9301 	&	0.0046 	&	pg	&	DASCH	\\
2427071.1420 	&	0.0046 	&	pg	&	DASCH	\\
2427358.1483 	&	0.0045 	&	pg	&	DASCH	\\
2427486.7235 	&	0.0045 	&	pg	&	DASCH	\\
2427616.9358 	&	0.0039 	&	pg	&	DASCH	\\
2427781.2641 	&	0.0039 	&	pg	&	DASCH	\\
2427826.5234 	&	0.0039 	&	pg	&	DASCH	\\
2427982.3183 	&	0.0036 	&	pg	&	DASCH	\\
2428327.0299 	&	0.0035 	&	pg	&	DASCH	\\
2428680.2871 	&	0.0046 	&	pg	&	DASCH	\\
2429021.7589 	&	0.0047 	&	pg	&	DASCH	\\
2429266.8171 	&	0.0049 	&	pg	&	DASCH	\\
2429588.0140 	&	0.0036 	&	pg	&	DASCH	\\
2429613.9346 	&	0.0036 	&	pg	&	DASCH	\\
2429916.1166 	&	0.0035 	&	pg	&	DASCH	\\
2430118.2192 	&	0.0032 	&	pg	&	DASCH	\\
2430171.0388 	&	0.0032 	&	pg	&	DASCH	\\
2430314.7241 	&	0.0035 	&	pg	&	DASCH	\\
2430449.5400 	&	0.0035 	&	pg	&	DASCH	\\
2430479.0646 	&	0.0031 	&	pg	&	DASCH	\\
2430724.3970 	&	0.0057 	&	pg	&	DASCH	\\
2430830.0065 	&	0.0057 	&	pg	&	DASCH	\\
2430874.6096 	&	0.0061 	&	pg	&	DASCH	\\
2430923.4782 	&	0.0061 	&	pg	&	DASCH	\\
2431066.8102 	&	0.0042 	&	pg	&	DASCH	\\
2431081.8979 	&	0.0042 	&	pg	&	DASCH	\\
2431207.5137 	&	0.0031 	&	pg	&	DASCH	\\
2431369.8757 	&	0.0028 	&	pg	&	DASCH	\\
2431392.8356 	&	0.0028 	&	pg	&	DASCH	\\
2431516.4975 	&	0.0027 	&	pg	&	DASCH	\\
2431574.8822 	&	0.0031 	&	pg	&	DASCH	\\
2431692.6384 	&	0.0031 	&	pg	&	DASCH	\\
2431759.8778 	&	0.0041 	&	pg	&	DASCH	\\
2431874.0491 	&	0.0041 	&	pg	&	DASCH	\\
2431903.9096 	&	0.0041 	&	pg	&	DASCH	\\
2431913.0964 	&	0.0041 	&	pg	&	DASCH	\\
2432054.5079 	&	0.0036 	&	pg	&	DASCH	\\
2432295.0008 	&	0.0036 	&	pg	&	DASCH	\\
2432445.5823 	&	0.0040 	&	pg	&	DASCH	\\
2432478.0622 	&	0.0040 	&	pg	&	DASCH	\\
2432859.9360 	&	0.0049 	&	pg	&	DASCH	\\
2448875.9840 	&	0.0034 	&	b	  &	MACHO	\\
2448914.0314 	&	0.0028 	&	b	  &	MACHO	\\
2448948.7961 	&	0.0027 	&	b	  &	MACHO	\\
2448964.8578 	&	0.0041 	&	b	  &	MACHO	\\
2448976.3361 	&	0.0049 	&	b	  &	MACHO	\\
2449005.2196 	&	0.0051 	&	b	  &	MACHO	\\
2449022.9359 	&	0.0023 	&	b	  &	MACHO	\\
2449032.4342 	&	0.0033 	&	b	  &	MACHO	\\
2449044.8892 	&	0.0029 	&	b	  &	MACHO	\\
2449059.9717 	&	0.0021 	&	b	  &	MACHO	\\
2449069.4931 	&	0.0029 	&	b	  &	MACHO	\\
2449081.3026 	&	0.0017 	&	b	  &	MACHO	\\
2449090.8132 	&	0.0030 	&	b	  &	MACHO	\\
2449101.9641 	&	0.0038 	&	b	  &	MACHO	\\
2449112.7899 	&	0.0034 	&	b	  &	MACHO	\\
2449125.2533 	&	0.0046 	&	b	  &	MACHO	\\
2449135.4212 	&	0.0036 	&	b	  &	MACHO	\\
2449151.4903 	&	0.0036 	&	b	  &	MACHO	\\
2449165.5965 	&	0.0018 	&	b	  &	MACHO	\\
2449182.3256 	&	0.0010 	&	b	  &	MACHO	\\
2449198.3986 	&	0.0025 	&	b	  &	MACHO	\\
2449222.9966 	&	0.0026 	&	b	  &	MACHO	\\
2449243.9917 	&	0.0038 	&	b	  &	MACHO	\\
2449256.4495 	&	0.0023 	&	b	  &	MACHO	\\
2449286.3064 	&	0.0025 	&	b	  &	MACHO	\\
2449329.6115 	&	0.0019 	&	b	  &	MACHO	\\
2449351.2519 	&	0.0024 	&	b	  &	MACHO	\\
2449365.3542 	&	0.0025 	&	b	  &	MACHO	\\
2449407.0094 	&	0.0028 	&	b	  &	MACHO	\\
2449424.0665 	&	0.0032 	&	b	  &	MACHO	\\
2449437.1877 	&	0.0024 	&	b	  &	MACHO	\\
2449452.9386 	&	0.0028 	&	b	  &	MACHO	\\
2449467.3719 	&	0.0027 	&	b	  &	MACHO	\\
2449477.8719 	&	0.0026 	&	b	  &	MACHO	\\
2449492.9554 	&	0.0036 	&	b	  &	MACHO	\\
2449506.3992 	&	0.0026 	&	b	  &	MACHO	\\
2449517.2255 	&	0.0039 	&	b	  &	MACHO	\\
2449530.3494 	&	0.0024 	&	b	  &	MACHO	\\
2449541.8333 	&	0.0024 	&	b	  &	MACHO	\\
2449552.9808 	&	0.0014 	&	b	  &	MACHO	\\
2449564.4603 	&	0.0018 	&	b	  &	MACHO	\\
2449573.9725 	&	0.0012 	&	b	  &	MACHO	\\
2449584.1392 	&	0.0009 	&	b	  &	MACHO	\\
2449593.9791 	&	0.0011 	&	b	  &	MACHO	\\
2449602.1796 	&	0.0015 	&	b	  &	MACHO	\\
2449611.3633 	&	0.0014 	&	b	  &	MACHO	\\
2449622.5177 	&	0.0024 	&	b	  &	MACHO	\\
2449633.3418 	&	0.0023 	&	b	  &	MACHO	\\
2449649.0899 	&	0.0020 	&	b	  &	MACHO	\\
2449664.5093 	&	0.0037 	&	b	  &	MACHO	\\
2449679.2778 	&	0.0038 	&	b	  &	MACHO	\\
2449706.1721 	&	0.0034 	&	b	  &	MACHO	\\
2449730.4453 	&	0.0047 	&	b	  &	MACHO	\\
2449754.3826 	&	0.0033 	&	b	  &	MACHO	\\
2449790.4822 	&	0.0052 	&	b	  &	MACHO	\\
2449825.9182 	&	0.0052 	&	b	  &	MACHO	\\
2449854.4651 	&	0.0050 	&	b	  &	MACHO	\\
2449884.3197 	&	0.0078 	&	b	  &	MACHO	\\
2449910.5766 	&	0.0077 	&	b	  &	MACHO	\\
2449936.1550 	&	0.0046 	&	b	  &	MACHO	\\
2449966.9967 	&	0.0033 	&	b	  &	MACHO	\\
2449984.7157 	&	0.0043 	&	b	  &	MACHO	\\
2450007.0323 	&	0.0033 	&	b	  &	MACHO	\\
2450033.9419 	&	0.0011 	&	b	  &	MACHO	\\
2450062.1475 	&	0.0016 	&	b	  &	MACHO	\\
2450090.3570 	&	0.0021 	&	b	  &	MACHO	\\
2450115.2888 	&	0.0020 	&	b	  &	MACHO	\\
2450143.8334 	&	0.0028 	&	b	  &	MACHO	\\
2450167.4668 	&	0.0070 	&	b	  &	MACHO	\\
2450192.0742 	&	0.0068 	&	b	  &	MACHO	\\
2450250.4689 	&	0.0040 	&	b	  &	MACHO	\\
2450268.5187 	&	0.0040 	&	b	  &	MACHO	\\
2450298.0477 	&	0.0024 	&	b	  &	MACHO	\\
2450332.1691 	&	0.0019 	&	b	  &	MACHO	\\
2450348.2443 	&	0.0014 	&	b	  &	MACHO	\\
2450374.4929 	&	0.0012 	&	b	  &	MACHO	\\
2450395.1634 	&	0.0014 	&	b	  &	MACHO	\\
2450412.2258 	&	0.0024 	&	b	  &	MACHO	\\
2450432.2362 	&	0.0030 	&	b	  &	MACHO	\\
2450454.2242 	&	0.0024 	&	b	  &	MACHO	\\
2450489.6591 	&	0.0025 	&	b	  &	MACHO	\\
2450529.0316 	&	0.0042 	&	b	  &	MACHO	\\
2450577.5832 	&	0.0035 	&	b	  &	MACHO	\\
2450624.1760 	&	0.0033 	&	b	  &	MACHO	\\
2450671.0895 	&	0.0019 	&	b	  &	MACHO	\\
2450717.3466 	&	0.0019 	&	b	  &	MACHO	\\
2450773.7768 	&	0.0012 	&	b	  &	MACHO	\\
2450802.6488 	&	0.0032 	&	b	  &	MACHO	\\
2450865.6384 	&	0.0035 	&	b	  &	MACHO	\\
2450946.0111 	&	0.0029 	&	b	  &	MACHO	\\
2450989.3046 	&	0.0016 	&	b	  &	MACHO	\\
2451058.5242 	&	0.0019 	&	b	  &	MACHO	\\
2451142.1687 	&	0.0013 	&	b	  &	MACHO	\\
2451196.6241 	&	0.0022 	&	b	  &	MACHO	\\
2451247.4667 	&	0.0032 	&	b	  &	MACHO	\\
2451325.5292 	&	0.0033 	&	b	  &	MACHO	\\
2451379.6446 	&	0.0024 	&	b	  &	MACHO	\\
2451430.1532 	&	0.0022 	&	b	  &	MACHO	\\
2451449.1776 	&	0.0022 	&	b	  &	MACHO	\\
2448876.9618 	&	0.0073 	&	b	  &	MACHO	\\
2448917.9681 	&	0.0041 	&	r	  &	MACHO	\\
2448952.3981 	&	0.0041 	&	r	  &	MACHO	\\
2448966.4961 	&	0.0048 	&	r	  &	MACHO	\\
2448982.5667 	&	0.0037 	&	r	  &	MACHO	\\
2449006.8503 	&	0.0043 	&	r	  &	MACHO	\\
2449023.2532 	&	0.0041 	&	r	  &	MACHO	\\
2449033.4159 	&	0.0027 	&	r	  &	MACHO	\\
2449045.5452 	&	0.0026 	&	r	  &	MACHO	\\
2449060.9560 	&	0.0022 	&	r	  &	MACHO	\\
2449070.4791 	&	0.0034 	&	r	  &	MACHO	\\
2449081.9602 	&	0.0028 	&	r	  &	MACHO	\\
2449091.7997 	&	0.0036 	&	r	  &	MACHO	\\
2449102.9453 	&	0.0036 	&	r	  &	MACHO	\\
2449114.7564 	&	0.0036 	&	r	  &	MACHO	\\
2449125.9070 	&	0.0038 	&	r	  &	MACHO	\\
2449136.4026 	&	0.0026 	&	r	  &	MACHO	\\
2449152.4727 	&	0.0023 	&	r	  &	MACHO	\\
2449165.9278 	&	0.0011 	&	r	  &	MACHO	\\
2449182.3265 	&	0.0014 	&	r	  &	MACHO	\\
2449198.4010 	&	0.0025 	&	r	  &	MACHO	\\
2449222.3416 	&	0.0026 	&	r	  &	MACHO	\\
2449242.0199 	&	0.0025 	&	r	  &	MACHO	\\
2449254.4791 	&	0.0020 	&	r	  &	MACHO	\\
2449284.9936 	&	0.0028 	&	r	  &	MACHO	\\
2449325.0256 	&	0.0022 	&	r	  &	MACHO	\\
2449340.4301 	&	0.0034 	&	r	  &	MACHO	\\
2449361.4193 	&	0.0038 	&	r	  &	MACHO	\\
2449400.4473 	&	0.0031 	&	r	  &	MACHO	\\
2449415.8648 	&	0.0021 	&	r	  &	MACHO	\\
2449432.5956 	&	0.0027 	&	r	  &	MACHO	\\
2449446.3741 	&	0.0028 	&	r	  &	MACHO	\\
2449462.4461 	&	0.0045 	&	r	  &	MACHO	\\
2449474.2652 	&	0.0070 	&	r	  &	MACHO	\\
2449488.3625 	&	0.0060 	&	r	  &	MACHO	\\
2449500.1674 	&	0.0036 	&	r	  &	MACHO	\\
2449513.2836 	&	0.0037 	&	r	  &	MACHO	\\
2449526.4093 	&	0.0030 	&	r	  &	MACHO	\\
2449535.9295 	&	0.0026 	&	r	  &	MACHO	\\
2449546.7512 	&	0.0025 	&	r	  &	MACHO	\\
2449557.5713 	&	0.0027 	&	r	  &	MACHO	\\
2449567.4083 	&	0.0019 	&	r	  &	MACHO	\\
2449575.9416 	&	0.0033 	&	r	  &	MACHO	\\
2449588.4055 	&	0.0029 	&	r	  &	MACHO	\\
2449595.9516 	&	0.0024 	&	r	  &	MACHO	\\
2449604.4783 	&	0.0016 	&	r	  &	MACHO	\\
2449616.9466 	&	0.0019 	&	r	  &	MACHO	\\
2449625.1455 	&	0.0021 	&	r	  &	MACHO	\\
2449639.5785 	&	0.0023 	&	r	  &	MACHO	\\
2449652.0440 	&	0.0020 	&	r	  &	MACHO	\\
2449666.4820 	&	0.0052 	&	r	  &	MACHO	\\
2449684.5333 	&	0.0046 	&	r	  &	MACHO	\\
2449704.5343 	&	0.0032 	&	r	  &	MACHO	\\
2449723.8806 	&	0.0031 	&	r	  &	MACHO	\\
2449772.4279 	&	0.0033 	&	r	  &	MACHO	\\
2449796.0565 	&	0.0042 	&	r	  &	MACHO	\\
2449835.7653 	&	0.0038 	&	r	  &	MACHO	\\
2449863.6574 	&	0.0050 	&	r	  &	MACHO	\\
2449896.4644 	&	0.0069 	&	r	  &	MACHO	\\
2449917.7814 	&	0.0050 	&	r	  &	MACHO	\\
2449944.6804 	&	0.0036 	&	r	  &	MACHO	\\
2449968.9611 	&	0.0036 	&	r	  &	MACHO	\\
2449987.6676 	&	0.0050 	&	r	  &	MACHO	\\
2450008.6683 	&	0.0033 	&	r	  &	MACHO	\\
2450037.8771 	&	0.0016 	&	r	  &	MACHO	\\
2450068.0487 	&	0.0023 	&	r	  &	MACHO	\\
2450093.9660 	&	0.0026 	&	r	  &	MACHO	\\
2450118.5694 	&	0.0022 	&	r	  &	MACHO	\\
2450146.7984 	&	0.0069 	&	r	  &	MACHO	\\
2450194.0478 	&	0.0065 	&	r	  &	MACHO	\\
2450250.1413 	&	0.0039 	&	r	  &	MACHO	\\
2450268.5188 	&	0.0038 	&	r	  &	MACHO	\\
2450295.4246 	&	0.0023 	&	r	  &	MACHO	\\
2450329.5438 	&	0.0024 	&	r	  &	MACHO	\\
2450344.9652 	&	0.0020 	&	r	  &	MACHO	\\
2450373.5088 	&	0.0020 	&	r	  &	MACHO	\\
2450393.5225 	&	0.0019 	&	r	  &	MACHO	\\
2450411.5704 	&	0.0025 	&	r	  &	MACHO	\\
2450431.5830 	&	0.0021 	&	r	  &	MACHO	\\
2450454.2278 	&	0.0025 	&	r	  &	MACHO	\\
2450487.0366 	&	0.0027 	&	r	  &	MACHO	\\
2450529.0370 	&	0.0055 	&	r	  &	MACHO	\\
2450576.5993 	&	0.0042 	&	r	  &	MACHO	\\
2450621.2199 	&	0.0038 	&	r	  &	MACHO	\\
2450670.4320 	&	0.0018 	&	r	  &	MACHO	\\
2450717.3469 	&	0.0020 	&	r	  &	MACHO	\\
2450768.1997 	&	0.0013 	&	r	  &	MACHO	\\
2450802.3251 	&	0.0031 	&	r	  &	MACHO	\\
2450912.8775 	&	0.0044 	&	r	  &	MACHO	\\
2450966.6753 	&	0.0038 	&	r	  &	MACHO	\\
2451007.3458 	&	0.0020 	&	r	  &	MACHO	\\
2451176.2797 	&	0.0029 	&	r	  &	MACHO	\\
2451245.1630 	&	0.0032 	&	r	  &	MACHO	\\
2451288.7892 	&	0.0051 	&	r	  &	MACHO	\\
2451391.1236 	&	0.0034 	&	r	  &	MACHO	\\
2451455.0809 	&	0.0025 	&	r	  &	MACHO	\\
2451457.3771 	&	0.0025 	&	r	  &	MACHO	\\
2452281.6176 	&	0.0020 	&	I	  &	OGLE-III	\\
2452222.5761 	&	0.0027 	&	I	  &	OGLE-III	\\
2452337.7114 	&	0.0020 	&	I	  &	OGLE-III	\\
2452617.1903 	&	0.0027 	&	I	  &	OGLE-III	\\
2452585.6885 	&	0.0033 	&	I	  &	OGLE-III	\\
2452676.5753 	&	0.0029 	&	I	  &	OGLE-III	\\
2452990.5357 	&	0.0021 	&	I	  &	OGLE-III	\\
2452929.1867 	&	0.0020 	&	I	  &	OGLE-III	\\
2453074.5198 	&	0.0030 	&	I	  &	OGLE-III	\\
2453350.7873 	&	0.0042 	&	I	  &	OGLE-III	\\
2453287.1329 	&	0.0056 	&	I	  &	OGLE-III	\\
2453407.5544 	&	0.0027 	&	I	  &	OGLE-III	\\
2454065.6279 	&	0.0033 	&	I	  &	OGLE-III	\\
2453967.2135 	&	0.0047 	&	I	  &	OGLE-III	\\
2454101.0618 	&	0.0023 	&	I	  &	OGLE-III	\\
2454441.8712 	&	0.0034 	&	I	  &	OGLE-III	\\
2454398.2384 	&	0.0041 	&	I	  &	OGLE-III	\\
2454498.6293 	&	0.0040 	&	I	  &	OGLE-III	\\
2455301.7898 	&	0.0013 	&	I	  &	OGLE-IV	\\
2455271.9276 	&	0.0015 	&	I	  &	OGLE-IV	\\
2455313.9337 	&	0.0018 	&	I	  &	OGLE-IV	\\
2455485.1960 	&	0.0019 	&	I	  &	OGLE-IV	\\
2455579.0140 	&	0.0016 	&	I	  &	OGLE-IV	\\
2455661.0217 	&	0.0020 	&	I	  &	OGLE-IV	\\
2455836.8303 	&	0.0015 	&	I	  &	OGLE-IV	\\
2455931.2937 	&	0.0019 	&	I	  &	OGLE-IV	\\
2456016.5697 	&	0.0013 	&	I	  &	OGLE-IV	\\
2456173.6701 	&	0.0027 	&	I	  &	OGLE-IV	\\
2456255.6670 	&	0.0021 	&	I	  &	OGLE-IV	\\
2456353.0710 	&	0.0012 	&	I	  &	OGLE-IV	\\
2456623.0088 	&	0.0023 	&	I	  &	OGLE-IV	\\
2456573.7970 	&	0.0026 	&	I	  &	OGLE-IV	\\
2456691.2467 	&	0.0021 	&	I	  &	OGLE-IV	\\
2457007.7375 	&	0.0020 	&	I	  &	OGLE-IV	\\
2456948.3720 	&	0.0037 	&	I	  &	OGLE-IV	\\
2457086.1241 	&	0.0014 	&	I	  &	OGLE-IV	\\
2457392.8232 	&	0.0014 	&	I	  &	OGLE-IV	\\
2457334.4333 	&	0.0016 	&	I	  &	OGLE-IV	\\
2457449.5767 	&	0.0030 	&	I	  &	OGLE-IV	\\
2455570.1522 	&	0.0012 	&	V	  &	OGLE-IV	\\
2455493.3926 	&	0.0021 	&	V	  &	OGLE-IV	\\
2455620.0128 	&	0.0016 	&	V	  &	OGLE-IV	\\
2455923.0925 	&	0.0034 	&	V	  &	OGLE-IV	\\
2456305.1929 	&	0.0025 	&	V	  &	OGLE-IV	\\
2456619.7252 	&	0.0020 	&	V	  &	OGLE-IV	\\
2456971.9842 	&	0.0084 	&	V	  &	ASAS-SN	\\
2456908.6873 	&	0.0040 	&	V	  &	ASAS-SN	\\
2457359.3657 	&	0.0109 	&	V	  &	ASAS-SN	\\
2457440.0595 	&	0.0081 	&	V	  &	ASAS-SN	\\
2457732.3509 	&	0.0068 	&	V	  &	ASAS-SN	\\
2457676.2524 	&	0.0076 	&	V	  &	ASAS-SN	\\
2457823.5494 	&	0.0099 	&	V	  &	ASAS-SN	\\
2458066.2687 	&	0.0048 	&	V	  &	ASAS-SN	\\
2458015.4285 	&	0.0103 	&	V	  &	ASAS-SN	\\
2458136.1481 	&	0.0108 	&	V	  &	ASAS-SN	\\
2458326.7444 	&	0.0032 	&	RI	&	TESS	\\
2458332.6480 	&	0.0031 	&	RI	&	TESS	\\
2458335.9211 	&	0.0063 	&	RI	&	TESS	\\
2458346.0970 	&	0.0030 	&	RI	&	TESS	\\
2458355.6113 	&	0.0042 	&	RI	&	TESS	\\
2458358.5614 	&	0.0027 	&	RI	&	TESS	\\
2458361.5157 	&	0.0027 	&	RI	&	TESS	\\
2458368.4068 	&	0.0040 	&	RI	&	TESS	\\
2458378.2462 	&	0.0051 	&	RI	&	TESS	\\
2458385.4612 	&	0.0059 	&	RI	&	TESS	\\
2458388.4070 	&	0.0054 	&	RI	&	TESS	\\
2458391.3653 	&	0.0040 	&	RI	&	TESS	\\
2458395.6221 	&	0.0040 	&	RI	&	TESS	\\
2458403.1673 	&	0.0058 	&	RI	&	TESS	\\
2458406.1138 	&	0.0073 	&	RI	&	TESS	\\
2458421.5408 	&	0.0030 	&	RI	&	TESS	\\
2458427.4415 	&	0.0080 	&	RI	&	TESS	\\
2458430.3948 	&	0.0036 	&	RI	&	TESS	\\
2458433.3523 	&	0.0033 	&	RI	&	TESS	\\
2458439.9120 	&	0.0028 	&	RI	&	TESS	\\
2458442.8619 	&	0.0062 	&	RI	&	TESS	\\
2458445.8186 	&	0.0038 	&	RI	&	TESS	\\
2458449.7477 	&	0.0041 	&	RI	&	TESS	\\
2458453.3599 	&	0.0040 	&	RI	&	TESS	\\
2458459.5949 	&	0.0070 	&	RI	&	TESS	\\
2458469.7588 	&	0.0042 	&	RI	&	TESS	\\
2458472.7151 	&	0.0042 	&	RI	&	TESS	\\
2458476.3192 	&	0.0047 	&	RI	&	TESS	\\
2458480.2592 	&	0.0025 	&	RI	&	TESS	\\
2458483.2044 	&	0.0065 	&	RI	&	TESS	\\
2458493.3808 	&	0.0030 	&	RI	&	TESS	\\
2458496.3295 	&	0.0029 	&	RI	&	TESS	\\
2458499.2864 	&	0.0028 	&	RI	&	TESS	\\
2458503.2191 	&	0.0022 	&	RI	&	TESS	\\
2458510.1103 	&	0.0024 	&	RI	&	TESS	\\
2458513.3950 	&	0.0029 	&	RI	&	TESS	\\
2458522.9082 	&	0.0042 	&	RI	&	TESS	\\
2458525.8578 	&	0.0057 	&	RI	&	TESS	\\
2458531.7606 	&	0.0041 	&	RI	&	TESS	\\
2458537.6660 	&	0.0049 	&	RI	&	TESS	\\
2458546.1872 	&	0.0079 	&	RI	&	TESS	\\
2458549.1447 	&	0.0029 	&	RI	&	TESS	\\
2458552.4251 	&	0.0040 	&	RI	&	TESS	\\
2458556.3638 	&	0.0032 	&	RI	&	TESS	\\
2458563.5809 	&	0.0035 	&	RI	&	TESS	\\
2458566.5273 	&	0.0031 	&	RI	&	TESS	\\
2458572.7671 	&	0.0035 	&	RI	&	TESS	\\
2458575.7135 	&	0.0041 	&	RI	&	TESS	\\
2458587.5324 	&	0.0032 	&	RI	&	TESS	\\
2458590.4756 	&	0.0038 	&	RI	&	TESS	\\
2458593.4338 	&	0.0038 	&	RI	&	TESS	\\
2458627.8720 	&	0.0047 	&	RI	&	TESS	\\
2458630.8323 	&	0.0029 	&	RI	&	TESS	\\
2458633.7808 	&	0.0062 	&	RI	&	TESS	\\
2458636.7325 	&	0.0036 	&	RI	&	TESS	\\
2458641.0022 	&	0.0043 	&	RI	&	TESS	\\
2458644.9379 	&	0.0043 	&	RI	&	TESS	\\
2458647.8919 	&	0.0025 	&	RI	&	TESS	\\
2458656.7434 	&	0.0075 	&	RI	&	TESS	\\
2458659.6926 	&	0.0034 	&	RI	&	TESS	\\
2458662.6468 	&	0.0035 	&	RI	&	TESS	\\
2458665.6006 	&	0.0047 	&	RI	&	TESS	\\
2458669.2170 	&	0.0035 	&	RI	&	TESS	\\
2458672.8200 	&	0.0049 	&	RI	&	TESS	\\
2458675.7784 	&	0.0053 	&	RI	&	TESS	\\
2458678.7182 	&	0.0061 	&	RI	&	TESS	\\
2459037.6355 	&	0.0027 	&	RI	&	TESS	\\
2459040.9146 	&	0.0027 	&	RI	&	TESS	\\
2459043.8683 	&	0.0041 	&	RI	&	TESS	\\
2459047.1544 	&	0.0038 	&	RI	&	TESS	\\
2459050.7603 	&	0.0031 	&	RI	&	TESS	\\
2459053.7081 	&	0.0033 	&	RI	&	TESS	\\
2459056.6645 	&	0.0026 	&	RI	&	TESS	\\
2459089.7994 	&	0.0030 	&	RI	&	TESS	\\
2459092.7560 	&	0.0025 	&	RI	&	TESS	\\
2459095.7099 	&	0.0031 	&	RI	&	TESS	\\
2459100.2930 	&	0.0053 	&	RI	&	TESS	\\
2459105.2222 	&	0.0036 	&	RI	&	TESS	\\
2459108.1744 	&	0.0043 	&	RI	&	TESS	\\
2459111.1292 	&	0.0024 	&	RI	&	TESS	\\
2459117.3633 	&	0.0037 	&	RI	&	TESS	\\
2459120.3119 	&	0.0038 	&	RI	&	TESS	\\
2459123.2666 	&	0.0041 	&	RI	&	TESS	\\
2459127.8544 	&	0.0041 	&	RI	&	TESS	\\
2459132.4566 	&	0.0025 	&	RI	&	TESS	\\
2459135.7345 	&	0.0033 	&	RI	&	TESS	\\
2459138.6871 	&	0.0030 	&	RI	&	TESS	\\
2459145.9059 	&	0.0029 	&	RI	&	TESS	\\
2459148.8606 	&	0.0021 	&	RI	&	TESS	\\
2459152.1333 	&	0.0027 	&	RI	&	TESS	\\
2459156.4034 	&	0.0027 	&	RI	&	TESS	\\
2459160.6668 	&	0.0026 	&	RI	&	TESS	\\
2459163.6167 	&	0.0050 	&	RI	&	TESS	\\
2459166.5722 	&	0.0040 	&	RI	&	TESS	\\
2459175.7643 	&	0.0027 	&	RI	&	TESS	\\
2459178.7089 	&	0.0027 	&	RI	&	TESS	\\
2459181.6711 	&	0.0026 	&	RI	&	TESS	\\
2459185.2730 	&	0.0029 	&	RI	&	TESS	\\
2459188.8862 	&	0.0020 	&	RI	&	TESS	\\
2459191.8366 	&	0.0031 	&	RI	&	TESS	\\
2459194.7890 	&	0.0037 	&	RI	&	TESS	\\
2459197.7426 	&	0.0033 	&	RI	&	TESS	\\
2459203.3191 	&	0.0036 	&	RI	&	TESS	\\
2459206.2750 	&	0.0035 	&	RI	&	TESS	\\
2459212.1828 	&	0.0025 	&	RI	&	TESS	\\
2459216.1128 	&	0.0030 	&	RI	&	TESS	\\
2459222.6767 	&	0.0034 	&	RI	&	TESS	\\
2459225.6308 	&	0.0030 	&	RI	&	TESS	\\
2459230.8782 	&	0.0041 	&	RI	&	TESS	\\
2459233.8354 	&	0.0025 	&	RI	&	TESS	\\
2459236.7818 	&	0.0036 	&	RI	&	TESS	\\
2459240.7237 	&	0.0019 	&	RI	&	TESS	\\
2459244.3299 	&	0.0022 	&	RI	&	TESS	\\
2459247.6165 	&	0.0016 	&	RI	&	TESS	\\
2459250.5623 	&	0.0040 	&	RI	&	TESS	\\
2459257.4592 	&	0.0017 	&	RI	&	TESS	\\
2459260.4123 	&	0.0021 	&	RI	&	TESS	\\
2459263.6905 	&	0.0030 	&	RI	&	TESS	\\
2459269.2708 	&	0.0020 	&	RI	&	TESS	\\
2459274.8418 	&	0.0025 	&	RI	&	TESS	\\
2459277.7960 	&	0.0032 	&	RI	&	TESS	\\
2459284.3588 	&	0.0030 	&	RI	&	TESS	\\
2459287.3096 	&	0.0037 	&	RI	&	TESS	\\
2459294.8567 	&	0.0032 	&	RI	&	TESS	\\
2459299.1229 	&	0.0033 	&	RI	&	TESS	\\
2459311.2621 	&	0.0054 	&	RI	&	TESS	\\
2459314.2109 	&	0.0033 	&	RI	&	TESS	\\
2459322.4150 	&	0.0041 	&	RI	&	TESS	\\
2459327.3397 	&	0.0036 	&	RI	&	TESS	\\
2459330.2961 	&	0.0026 	&	RI	&	TESS	\\

==> Table02_fulltable.dat <==
Data Set	Filter	Mean Time	  Mean Mag.  	Ppul	      R21	        rou21	        R31	         rou31
                 HJD-2400000   (mag.)    (days)                   (rad)                      (rad)
MACHO\_01	    b	  48906.1891 	-9.172 	0.327981(06) 	0.177(13) 	3.149(.077)  	0.064(12) 	 0.218(.228)
MACHO\_02	    b	  49020.4754 	-9.166 	0.327993(10) 	0.164(11) 	3.268(.082)  	0.094(13) 	 0.078(.120)
MACHO\_03	    b	  49081.0099 	-9.161 	0.327992(10) 	0.191(09) 	3.261(.061)  	0.081(11) 	-0.289(.122)
MACHO\_04	    b	  49144.4675 	-9.157 	0.328007(08) 	0.185(13) 	3.157(.069)  	0.082(13) 	-0.189(.153)
MACHO\_05	    b	  49233.6808 	-9.166 	0.327992(05) 	0.198(14) 	3.188(.069)  	0.091(12) 	-0.206(.161)
MACHO\_06	    b	  49356.5275 	-9.168 	0.328006(04) 	0.173(09) 	3.233(.063)  	0.080(10) 	-0.171(.139)
MACHO\_07	    b	  49460.4636 	-9.156 	0.328018(07) 	0.171(12) 	3.116(.075)  	0.082(13) 	 0.099(.143)
MACHO\_08	    b	  49525.1692 	-9.156 	0.328039(11) 	0.149(11) 	3.237(.071)  	0.087(10) 	-0.088(.123)
MACHO\_09	    b	  49582.6118 	-9.171 	0.328017(05) 	0.198(11) 	3.093(.041)  	0.102(09) 	-0.664(.095)
MACHO\_10	    b	  49641.1920 	-9.169 	0.328039(05) 	0.173(10) 	3.251(.058)  	0.099(09) 	-0.019(.103)
MACHO\_11	    b	  49738.6809 	-9.170 	0.328055(04) 	0.162(14) 	3.325(.096)  	0.075(15) 	 0.217(.172)
MACHO\_12	    b	  49877.5463 	-9.163 	0.328085(06) 	0.161(17) 	3.199(.104)  	0.084(15) 	 0.047(.214)
MACHO\_13	    b	  50015.6845 	-9.170 	0.328096(04) 	0.153(11) 	3.179(.072)  	0.060(12) 	 0.045(.158)
MACHO\_14	    b	  50151.0656 	-9.162 	0.328089(07) 	0.181(14) 	3.268(.090)  	0.107(14) 	-0.042(.146)
MACHO\_15	    b	  50284.9979 	-9.164 	0.328106(04) 	0.156(11) 	3.310(.071)  	0.082(11) 	-0.113(.145)
MACHO\_16	    b	  50402.0047 	-9.180 	0.328092(06) 	0.169(11) 	3.166(.056)  	0.099(10) 	-0.393(.100)
MACHO\_17	    b	  50566.2265 	-9.166 	0.328089(04) 	0.149(13) 	3.180(.110)  	0.099(14) 	-0.309(.148)
MACHO\_18	    b	  50795.6035 	-9.169 	0.328072(02) 	0.197(09) 	3.217(.048)  	0.112(09) 	-0.027(.079)
MACHO\_19	    b	  51080.5140 	-9.166 	0.328020(01) 	0.171(10) 	3.093(.052)  	0.063(10) 	-0.112(.149)
MACHO\_20	    b	  51399.5496 	-9.169 	0.327993(01) 	0.170(09) 	3.074(.047)  	0.088(08) 	-0.216(.094)
MACHO\_01	    r	  48906.6836 	-9.008 	0.327963(09) 	0.182(23) 	3.729(.147)  	0.135(23) 	 0.611(.213)
MACHO\_02	    r	  49022.0402 	-9.025 	0.327994(09) 	0.193(10) 	3.393(.065)  	0.115(12) 	 0.088(.094)
MACHO\_03	    r	  49082.1220 	-9.015 	0.327982(14) 	0.209(13) 	3.346(.077)  	0.079(15) 	-0.075(.172)
MACHO\_04	    r	  49144.8925 	-9.010 	0.327996(12) 	0.202(19) 	3.356(.099)  	0.092(19) 	-0.368(.208)
MACHO\_05	    r	  49231.1859 	-9.011 	0.327985(08) 	0.220(17) 	3.272(.081)  	0.091(15) 	-0.196(.200)
MACHO\_06	    r	  49349.9846 	-9.024 	0.327995(04) 	0.160(16) 	3.175(.088)  	0.084(12) 	-0.492(.197)
MACHO\_07	    r	  49453.4538 	-9.009 	0.328013(10) 	0.164(20) 	3.183(.142)  	0.109(24) 	 0.276(.178)
MACHO\_08	    r	  49520.5616 	-9.014 	0.328024(15) 	0.217(19) 	3.376(.088)  	0.054(18) 	-0.167(.309)
MACHO\_09	    r	  49576.7847 	-9.012 	0.328034(10) 	0.184(14) 	3.353(.078)  	0.102(13) 	 0.057(.152)
MACHO\_10	    r	  49632.1443 	-9.015 	0.328032(08) 	0.172(13) 	3.247(.068)  	0.082(11) 	-0.426(.156)
MACHO\_11	    r	  49710.6818 	-9.021 	0.328041(07) 	0.195(17) 	3.110(.093)  	0.066(17) 	-0.184(.256)
MACHO\_12	    r	  49842.6762 	-9.017 	0.328077(05) 	0.168(17) 	3.245(.093)  	0.059(16) 	 0.263(.271)
MACHO\_13	    r	  49983.6335 	-9.016 	0.328083(09) 	0.175(11) 	3.317(.076)  	0.130(12) 	 0.024(.110)
MACHO\_14	    r	  50104.1227 	-9.018 	0.328097(06) 	0.193(15) 	3.304(.066)  	0.078(13) 	-0.117(.173)
MACHO\_15	    r	  50235.6681 	-9.008 	0.328118(11) 	0.172(19) 	3.385(.156)  	0.089(20) 	 0.114(.272)
MACHO\_16	    r	  50355.5918 	-9.010 	0.328104(04) 	0.179(13) 	3.248(.061)  	0.104(12) 	-0.344(.114)
MACHO\_17	    r	  50479.0760 	-9.018 	0.328096(04) 	0.187(11) 	3.263(.069)  	0.083(12) 	-0.060(.147)
MACHO\_18	    r	  50670.0216 	-9.007 	0.328078(04) 	0.185(11) 	3.261(.079)  	0.088(13) 	 0.054(.154)
MACHO\_19	    r	  50977.5601 	-9.012 	0.328037(02) 	0.184(18) 	3.272(.085)  	0.072(17) 	-0.077(.210)
MACHO\_20	    r	  51411.5545 	-9.015 	0.328000(03) 	0.176(20) 	3.023(.105)  	0.067(17) 	-0.301(.280)
OGLE-III\_01	I	  52281.6831 	14.859 	0.328005(04) 	0.165(12) 	3.142(.075)  	0.060(10) 	-0.483(.218)
OGLE-III\_02	I	  52593.3452 	14.864 	0.328057(04) 	0.178(14) 	3.162(.096)  	0.055(17) 	 0.287(.242)
OGLE-III\_03	I	  52617.2173 	14.864 	0.328055(04) 	0.174(12) 	3.239(.071)  	0.065(12) 	 0.316(.176)
OGLE-III\_04	I	  52669.6287 	14.864 	0.328066(11) 	0.176(13) 	3.253(.070)  	0.061(13) 	 0.209(.195)
OGLE-III\_05	I	  52945.2806 	14.866 	0.328077(03) 	0.193(11) 	3.286(.056)  	0.095(10) 	 0.165(.102)
OGLE-III\_06	I	  52990.7007 	14.865 	0.328078(03) 	0.205(10) 	3.357(.047)  	0.098(09) 	 0.195(.093)
OGLE-III\_07	I	  53069.1005 	14.863 	0.328071(05) 	0.212(13) 	3.453(.072)  	0.095(12) 	 0.136(.148)
OGLE-III\_08	I	  53350.6919 	14.873 	0.328088(03) 	0.164(12) 	3.233(.089)  	0.069(12) 	-0.159(.221)
OGLE-III\_09	I	  54000.8340 	14.870 	0.328016(09) 	0.191(21) 	3.423(.094)  	0.087(17) 	 0.226(.250)
OGLE-III\_10	I	  54065.7292 	14.868 	0.328023(02) 	0.189(20) 	3.327(.080)  	0.080(15) 	 0.272(.233)
OGLE-III\_11	I	  54088.2230 	14.869 	0.328025(03) 	0.206(22) 	3.257(.095)  	0.086(18) 	 0.193(.245)
OGLE-III\_12	I	  54441.7494 	14.865 	0.328039(04) 	0.176(15) 	3.367(.078)  	0.078(14) 	-0.268(.169)
OGLE-IV\_01	  I	  55302.0530 	14.876 	0.328105(08) 	0.212(10) 	3.233(.051)  	0.089(10) 	-0.327(.121)
OGLE-IV\_02	  I	  55485.3714 	14.876 	0.328062(05) 	0.191(09) 	3.266(.041)  	0.083(08) 	 0.027(.103)
OGLE-IV\_03	  I	  55579.1620 	14.875 	0.328014(08) 	0.190(08) 	3.238(.053)  	0.088(07) 	 0.053(.102)
OGLE-IV\_04	  I	  55663.0493 	14.876 	0.328009(05) 	0.191(09) 	3.263(.045)  	0.085(08) 	-0.006(.101)
OGLE-IV\_05	  I	  55837.3505 	14.874 	0.327991(04) 	0.191(06) 	3.333(.033)  	0.090(06) 	-0.007(.074)
OGLE-IV\_06	  I	  55932.6867 	14.877 	0.328003(03) 	0.200(07) 	3.343(.034)  	0.105(07) 	 0.079(.059)
OGLE-IV\_07	  I	  56018.5354 	14.873 	0.327972(04) 	0.194(08) 	3.229(.038)  	0.082(07) 	-0.149(.103)
OGLE-IV\_08	  I	  56205.3149 	14.872 	0.327983(04) 	0.201(08) 	3.290(.036)  	0.088(07) 	 0.014(.083)
OGLE-IV\_09	  I	  56320.6694 	14.871 	0.327965(02) 	0.208(08) 	3.227(.035)  	0.092(08) 	-0.262(.076)
OGLE-IV\_10	  I	  56622.7722 	14.870 	0.328005(04) 	0.201(12) 	3.368(.071)  	0.088(14) 	-0.273(.138)
OGLE-IV\_11	  I	  57007.7049 	14.877 	0.327985(02) 	0.193(10) 	3.227(.056)  	0.083(11) 	 0.000(.119)
OGLE-IV\_12	  I	  57392.6872 	14.875 	0.328049(03) 	0.183(08) 	3.325(.051)  	0.077(08) 	-0.004(.112)
OGLE-IV\_1	  V	  55493.3309 	15.287 	0.328051(06) 	0.182(09) 	3.131(.049)  	0.103(09) 	-0.149(.076)
OGLE-IV\_2	  V	  55620.0971 	15.286 	0.328029(03) 	0.182(10) 	3.123(.052)  	0.097(10) 	-0.423(.100)
OGLE-IV\_3	  V	  55923.1938 	15.284 	0.327993(03) 	0.168(12) 	3.305(.058)  	0.093(11) 	 0.113(.130)
OGLE-IV\_4	  V	  56305.1864 	15.290 	0.327984(03) 	0.080(18) 	2.627(.287)  	0.132(22) 	-0.202(.139)
OGLE-IV\_5	  V	  56619.7895 	15.283 	0.328001(03) 	0.183(10) 	3.193(.051)  	0.100(08) 	-0.192(.118)
TESS\_Sec1	  RI	58339.2408 	-	      0.328023(16) 	0.181(09) 	3.220(.052)  	0.083(09) 	-0.160(.110)
TESS\_Sec2	  RI	58367.8033 	-	      0.328036(12) 	0.173(07) 	3.086(.039)  	0.093(06) 	-0.113(.072)
TESS\_Sec3	  RI	58395.9699 	-	      0.328021(16) 	0.187(08) 	3.099(.044)  	0.077(08) 	-0.125(.102)
TESS\_Sec4	  RI	58423.6783 	-	      0.328021(11) 	0.185(06) 	3.119(.036)  	0.087(06) 	-0.268(.073)
TESS\_Sec5	  RI	58450.9062 	-	      0.328019(14) 	0.169(07) 	3.082(.044)  	0.081(07) 	-0.113(.089)
TESS\_Sec6	  RI	58479.1562 	-	      0.328011(12) 	0.187(06) 	3.069(.031)  	0.091(05) 	-0.201(.063)
TESS\_Sec7	  RI	58503.9583 	-	      0.328022(11) 	0.178(05) 	3.117(.031)  	0.076(05) 	-0.157(.071)
TESS\_Sec8	  RI	58530.1249 	-	      0.328048(17) 	0.172(09) 	3.033(.055)  	0.085(09) 	 0.028(.109)
TESS\_Sec9	  RI	58556.6353 	-	      0.328039(13) 	0.179(07) 	3.050(.038)  	0.083(06) 	-0.118(.080)
TESS\_Sec10	  RI	58583.4478 	-	      0.328049(12) 	0.174(06) 	3.064(.037)  	0.072(06) 	-0.240(.085)
TESS\_Sec12	  RI	58639.6052 	-	      0.328051(13) 	0.179(07) 	3.091(.043)  	0.086(07) 	-0.017(.086)
TESS\_Sec13	  RI	58668.7823 	-	      0.328045(12) 	0.178(07) 	3.126(.039)  	0.080(07) 	-0.166(.085)
TESS\_Sec27	  RI	59048.4592 	-	      0.328064(11) 	0.178(06) 	3.101(.033)  	0.085(06) 	-0.171(.068)
TESS\_Sec29	  RI	59100.4592 	-	      0.328093(10) 	0.188(05) 	3.128(.030)  	0.082(05) 	-0.056(.066)
TESS\_Sec30	  RI	59128.7161 	-	      0.328100(10) 	0.182(05) 	3.109(.030)  	0.076(05) 	-0.230(.069)
TESS\_Sec31	  RI	59157.2300 	-	      0.328087(09) 	0.182(05) 	3.084(.028)  	0.088(05) 	-0.115(.056)
TESS\_Sec32	  RI	59187.2322 	-	      0.328086(09) 	0.177(05) 	3.063(.028)  	0.078(05) 	-0.146(.063)
TESS\_Sec33	  RI	59214.6489 	-	      0.328088(10) 	0.183(05) 	3.125(.031)  	0.100(05) 	-0.153(.056)
TESS\_Sec34	  RI	59241.6697 	-	      0.328077(09) 	0.180(05) 	3.080(.028)  	0.089(05) 	-0.092(.055)
TESS\_Sec35	  RI	59268.0239 	-	      0.328081(10) 	0.174(05) 	3.095(.031)  	0.090(05) 	-0.059(.059)
TESS\_Sec36	  RI	59294.4093 	-	      0.328120(12) 	0.175(06) 	3.077(.037)  	0.099(06) 	-0.195(.064)
TESS\_Sec37	  RI	59321.2218 	-	      0.328090(13) 	0.177(07) 	3.114(.039)  	0.094(07) 	-0.175(.072)

